Asymptotic Parameter Tracking Performance with Measurement Data of 1-bit Resolution

The problem of signal parameter estimation and tracking with measurement data of low resolution is considered. In comparison to an ideal receiver with infinite receive resolution, the performance loss of a simplistic receiver with 1-bit resolution is investigated. For the case where the measurement data is preprocessed by a symmetric hard-limiting device with 1-bit output, it is well-understood that the performance for low SNR channel parameter estimation degrades moderately by 2/pi (-1.96 dB). Here we show that the 1-bit quantization loss can be significantly smaller if information about the temporal evolution of the channel parameters is taken into account in the form of a state-space model. By the analysis of a Bayesian bound for the achievable tracking performance, we attain the result that the quantization loss in dB is in general smaller by a factor of two if the channel evolution is slow. For the low SNR regime, this is equivalent to a reduced loss of sqrt(2/pi) (-0.98 dB). By simulating non-linear filtering algorithms for a satellite-based ranging application (GPS) and a UWB channel estimation problem, both with low-complexity 1-bit analog-to-digital converter (ADC) at the receiver, we verify that the analytical characterization of the tracking error is accurate. This shows that the performance loss due to observations with low amplitude resolution can, in practice, be much less pronounced than indicated by classical results. Finally, we discuss the implication of the result for medium SNR applications like channel estimation in the context of mobile wireless communications.

==> Tracking_Performance.txt <==
1  14.34989451  14.89458423   2.17770170  15.37670371  17.45593333   2.42472172  -0.60029075  -1.37829379  -0.93327023
2  14.71061492  11.28089723   2.17770170  14.82487837  13.60216836   2.42472172  -0.06720624  -1.62529007  -0.93327023
3  13.36673864   9.44422707   2.17770170  15.97493646  11.52355854   2.42472172  -1.54827366  -1.72840384  -0.93327023
4  11.04530302   8.28560561   2.17770170  14.91496426  10.17544085   2.42472172  -2.60889164  -1.78457953  -0.93327023
5  10.28767859   7.47008779   2.17770170  12.83775481   9.21088297   2.42472172  -1.92343378  -1.81951117  -0.93327023
6   8.82638631   6.85642074   2.17770170  10.02244209   8.47704929   2.42472172  -1.10381248  -1.84294498  -0.93327023
7   7.23213079   6.37335017   2.17770170   8.32280874   7.89473162   2.42472172  -1.22007286  -1.85939181  -0.93327023
8   6.69782819   5.98052516   2.17770170   7.37724908   7.41823648   2.42472172  -0.83920888  -1.87122704  -0.93327023
9   6.46327549   5.65315591   2.17770170   7.19823435   7.01910956   2.42472172  -0.93546629  -1.87982116  -0.93327023
10   6.19818741   5.37505956   2.17770170   7.48417131   6.67858307   2.42472172  -1.63758032  -1.88602102  -0.93327023
11   5.73425073   5.13516262   2.17770170   6.91647862   6.38370990   2.42472172  -1.62816720  -1.89037882  -0.93327023
12   5.37994530   4.92559723   2.17770170   6.46379561   6.12523035   2.42472172  -1.59419510  -1.89327058  -0.93327023
13   5.09448434   4.74059833   2.17770170   6.11489574   5.89632272   2.42472172  -1.58577649  -1.89496173  -0.93327023
14   4.97022530   4.57583175   2.17770170   5.50666445   5.69183525   2.42472172  -0.89025077  -1.89564547  -0.93327023
15   4.94398106   4.42796743   2.17770170   5.83121068   5.50779455   2.42472172  -1.43363869  -1.89546630  -0.93327023
16   4.69297879   4.29439850   2.17770170   5.65896185   5.34108012   2.42472172  -1.62576349  -1.89453501  -0.93327023
17   4.54691424   4.17305093   2.17770170   5.45169431   5.18920231   2.42472172  -1.57629466  -1.89293834  -0.93327023
18   4.84084913   4.06225100   2.17770170   5.55828643   5.05014714   2.42472172  -1.20038751  -1.89074555  -0.93327023
19   4.94389259   3.96063093   2.17770170   5.65781970   4.92226536   2.42472172  -1.17160154  -1.88801295  -0.93327023
20   5.00185412   3.86706044   2.17770170   5.61732184   4.80419162   2.42472172  -1.00796570  -1.88478723  -0.93327023
21   4.60276790   3.78059606   2.17770170   5.46969797   4.69478451   2.42472172  -1.49888539  -1.88110772  -0.93327023
22   4.44320882   3.70044312   2.17770170   5.30250672   4.59308133   2.42472172  -1.53569006  -1.87700806  -0.93327023
23   4.28848937   3.62592677   2.17770170   5.07662713   4.49826357   2.42472172  -1.46541857  -1.87251739  -0.93327023
24   4.16673893   3.55646964   2.17770170   4.92159778   4.40963024   2.42472172  -1.44619655  -1.86766137  -0.93327023
25   3.87666109   3.49157433   2.17770170   4.76743299   4.32657699   2.42472172  -1.79653523  -1.86246288  -0.93327023
26   3.60955545   3.43080970   2.17770170   4.49896818   4.24857961   2.42472172  -1.91318406  -1.85694262  -0.93327023
27   3.40169540   3.37379981   2.17770170   4.42981553   4.17518074   2.42472172  -2.29380438  -1.85111941  -0.93327023
28   3.39410651   3.32021515   2.17770170   4.27856261   4.10597928   2.42472172  -2.01144851  -1.84501055  -0.93327023
29   3.31936047   3.26976542   2.17770170   4.23108192   4.04062181   2.42472172  -2.10794032  -1.83863216  -0.93327023
30   3.38839701   3.22219372   2.17770170   4.26043455   3.97879547   2.42472172  -1.98919216  -1.83199936  -0.93327023
31   3.41020053   3.17727172   2.17770170   4.29703212   3.92022215   2.42472172  -2.00777366  -1.82512641  -0.93327023
32   3.44842873   3.13479564   2.17770170   4.17708874   3.86465362   2.42472172  -1.66504893  -1.81802682  -0.93327023
33   3.35848865   3.09458295   2.17770170   4.02332392   3.81186753   2.42472172  -1.56882227  -1.81071342  -0.93327023
34   3.37502324   3.05646955   2.17770170   4.02289204   3.76166403   2.42472172  -1.52523220  -1.80319861  -0.93327023
35   3.53779550   3.02030745   2.17770170   4.13681002   3.71386290   2.42472172  -1.35865704  -1.79549428  -0.93327023
36   3.44651070   2.98596271   2.17770170   4.06955886   3.66830108   2.42472172  -1.44335407  -1.78761188  -0.93327023
37   3.51243242   2.95331382   2.17770170   4.10455978   3.62483065   2.42472172  -1.35317216  -1.77956245  -0.93327023
38   3.33104056   2.92225019   2.17770170   4.01123499   3.58331703   2.42472172  -1.61396368  -1.77135674  -0.93327023
39   3.29642109   2.89267091   2.17770170   3.91909716   3.54363749   2.42472172  -1.50286691  -1.76300520  -0.93327023
40   3.28698589   2.86448366   2.17770170   3.92658086   3.50567981   2.42472172  -1.54433411  -1.75451796  -0.93327023
41   3.31830751   2.83760381   2.17770170   3.90927730   3.46934109   2.42472172  -1.42359696  -1.74590484  -0.93327023
42   3.21330487   2.81195357   2.17770170   3.84806300   3.43452685   2.42472172  -1.56580485  -1.73717541  -0.93327023
43   3.19313193   2.78746132   2.17770170   3.72664042   3.40115012   2.42472172  -1.34201257  -1.72833903  -0.93327023
44   3.08297452   2.76406092   2.17770170   3.53091655   3.36913065   2.42472172  -1.17835036  -1.71940481  -0.93327023
45   3.24544105   2.74169126   2.17770170   3.71530501   3.33839428   2.42472172  -1.17441496  -1.71038159  -0.93327023
46   3.16265795   2.72029570   2.17770170   3.59593033   3.30887234   2.42472172  -1.11518089  -1.70127794  -0.93327023
47   3.14555140   2.69982167   2.17770170   3.63281313   3.28050114   2.42472172  -1.25092544  -1.69210228  -0.93327023
48   3.11018314   2.68022033   2.17770170   3.53490235   3.25322153   2.42472172  -1.11182917  -1.68286281  -0.93327023
49   3.03495961   2.66144617   2.17770170   3.44008812   3.22697840   2.42472172  -1.08833304  -1.67356743  -0.93327023
50   2.90061222   2.64345678   2.17770170   3.32239032   3.20172042   2.42472172  -1.17921963  -1.66422382  -0.93327023
51   2.79394657   2.62621253   2.17770170   3.20685491   3.17739966   2.42472172  -1.19722429  -1.65483951  -0.93327023
52   2.88330288   2.60967637   2.17770170   3.30964453   3.15397133   2.42472172  -1.19782173  -1.64542177  -0.93327023
53   2.91815629   2.59381360   2.17770170   3.32060561   3.13139350   2.42472172  -1.12217497  -1.63597765  -0.93327023
54   2.86613489   2.57859168   2.17770170   3.24595339   3.10962683   2.42472172  -1.08091307  -1.62651395  -0.93327023
55   2.72903706   2.56398005   2.17770170   3.14008629   3.08863441   2.42472172  -1.21864300  -1.61703728  -0.93327023
56   2.77670255   2.54995002   2.17770170   3.16208831   3.06838160   2.42472172  -1.12889270  -1.60755405  -0.93327023
57   2.76820507   2.53647454   2.17770170   3.24035388   3.04883577   2.42472172  -1.36788367  -1.59807045  -0.93327023
58   2.66450826   2.52352818   2.17770170   3.11603791   3.02996616   2.42472172  -1.35971324  -1.58859238  -0.93327023
59   2.52073233   2.51108692   2.17770170   3.06051661   3.01174380   2.42472172  -1.68536020  -1.57912560  -0.93327023
60   2.48342938   2.49912810   2.17770170   2.95795283   2.99414136   2.42472172  -1.51878862  -1.56967566  -0.93327023
61   2.51790483   2.48763033   2.17770170   2.94791223   2.97713300   2.42472172  -1.36950476  -1.56024787  -0.93327023
62   2.50287933   2.47657334   2.17770170   2.88971212   2.96069424   2.42472172  -1.24829338  -1.55084730  -0.93327023
63   2.47046411   2.46593799   2.17770170   2.95916648   2.94480196   2.42472172  -1.56781700  -1.54147884  -0.93327023
64   2.38605602   2.45570611   2.17770170   2.89095040   2.92943424   2.42472172  -1.66720008  -1.53214723  -0.93327023
65   2.32423179   2.44586050   2.17770170   2.82696094   2.91457027   2.42472172  -1.70080741  -1.52285694  -0.93327023
66   2.32346600   2.43638483   2.17770170   2.88105500   2.90019032   2.42472172  -1.86830456  -1.51361222  -0.93327023
67   2.26430229   2.42726360   2.17770170   2.85495608   2.88627561   2.42472172  -2.01330053  -1.50441715  -0.93327023
68   2.28971163   2.41848206   2.17770170   2.88028317   2.87280835   2.42472172  -1.99308795  -1.49527567  -0.93327023
69   2.21703617   2.41002623   2.17770170   2.79854531   2.85977156   2.42472172  -2.02319129  -1.48619147  -0.93327023
70   2.26637754   2.40188277   2.17770170   2.79453809   2.84714907   2.42472172  -1.81955553  -1.47716801  -0.93327023
71   2.31337741   2.39403899   2.17770170   2.85880475   2.83492551   2.42472172  -1.83876010  -1.46820864  -0.93327023
72   2.30120855   2.38648282   2.17770170   2.85739238   2.82308620   2.42472172  -1.88027808  -1.45931653  -0.93327023
73   2.39494330   2.37920274   2.17770170   2.95407313   2.81161715   2.42472172  -1.82252015  -1.45049464  -0.93327023
74   2.40050575   2.37218777   2.17770170   2.92830726   2.80050497   2.42472172  -1.72627785  -1.44174572  -0.93327023
75   2.44358457   2.36542741   2.17770170   2.93056733   2.78973689   2.42472172  -1.57848659  -1.43307241  -0.93327023
76   2.56048240   2.35891168   2.17770170   3.00357048   2.77930073   2.42472172  -1.38632063  -1.42447721  -0.93327023
77   2.66890806   2.35263103   2.17770170   3.11694508   2.76918480   2.42472172  -1.34791073  -1.41596239  -0.93327023
78   2.73608171   2.34657631   2.17770170   3.13439405   2.75937791   2.42472172  -1.18049061  -1.40753005  -0.93327023
79   2.69768321   2.34073880   2.17770170   3.11717828   2.74986938   2.42472172  -1.25541386  -1.39918222  -0.93327023
80   2.67091981   2.33511017   2.17770170   3.13505469   2.74064897   2.42472172  -1.39168543  -1.39092075  -0.93327023
81   2.61109273   2.32968242   2.17770170   3.11395169   2.73170684   2.42472172  -1.52979151  -1.38274732  -0.93327023
82   2.67971765   2.32444792   2.17770170   3.11818578   2.72303356   2.42472172  -1.31625900  -1.37466345  -0.93327023
83   2.77643523   2.31939935   2.17770170   3.20052026   2.71462011   2.42472172  -1.23466068  -1.36667060  -0.93327023
84   2.81454617   2.31452970   2.17770170   3.18164533   2.70645782   2.42472172  -1.06486775  -1.35877008  -0.93327023
85   3.03420886   2.30983226   2.17770170   3.35729135   2.69853834   2.42472172  -0.87887119  -1.35096302  -0.93327023
86   2.95512730   2.30530059   2.17770170   3.24113056   2.69085367   2.42472172  -0.80240662  -1.34325042  -0.93327023
87   2.88634247   2.30092852   2.17770170   3.19680772   2.68339614   2.42472172  -0.88737310  -1.33563328  -0.93327023
88   2.82577008   2.29671014   2.17770170   3.14171503   2.67615835   2.42472172  -0.92059935  -1.32811240  -0.93327023
89   2.85537317   2.29263977   2.17770170   3.16633191   2.66913317   2.42472172  -0.89787125  -1.32068843  -0.93327023
90   2.74055708   2.28871196   2.17770170   3.04292782   2.66231376   2.42472172  -0.90905596  -1.31336198  -0.93327023
91   2.79330023   2.28492148   2.17770170   3.01189024   2.65569356   2.42472172  -0.65443047  -1.30613359  -0.93327023
92   2.80198934   2.28126332   2.17770170   3.01306642   2.64926621   2.42472172  -0.63084451  -1.29900364  -0.93327023
93   2.71952100   2.27773265   2.17770170   2.94948480   2.64302558   2.42472172  -0.70507490  -1.29197239  -0.93327023
94   2.68760971   2.27432485   2.17770170   2.92928791   2.63696582   2.42472172  -0.74791715  -1.28504009  -0.93327023
95   2.59395152   2.27103545   2.17770170   2.83635141   2.63108125   2.42472172  -0.77596362  -1.27820690  -0.93327023
96   2.59170530   2.26786020   2.17770170   2.87170013   2.62536639   2.42472172  -0.89106943  -1.27147283  -0.93327023
97   2.64035476   2.26479497   2.17770170   2.93990567   2.61981596   2.42472172  -0.93342229  -1.26483784  -0.93327023
98   2.68865614   2.26183582   2.17770170   2.93227673   2.61442490   2.42472172  -0.75339382  -1.25830187  -0.93327023
99   2.69858938   2.25897894   2.17770170   2.89992045   2.60918829   2.42472172  -0.62498557  -1.25186476  -0.93327023
100   2.70740891   2.25622068   2.17770170   2.88535617   2.60410138   2.42472172  -0.55291152  -1.24552621  -0.93327023
101   2.78416714   2.25355753   2.17770170   2.94035169   2.59915959   2.42472172  -0.47407950  -1.23928594  -0.93327023
102   2.72818872   2.25098610   2.17770170   2.87174693   2.59435854   2.42472172  -0.44543511  -1.23314363  -0.93327023
103   2.78993006   2.24850314   2.17770170   2.91552236   2.58969394   2.42472172  -0.38246122  -1.22709884  -0.93327023
104   2.74887857   2.24610551   2.17770170   2.87431747   2.58516166   2.42472172  -0.38758360  -1.22115105  -0.93327023
105   2.66228882   2.24379021   2.17770170   2.80509652   2.58075773   2.42472172  -0.45385284  -1.21529978  -0.93327023
106   2.70977627   2.24155431   2.17770170   2.82953784   2.57647831   2.42472172  -0.37564141  -1.20954448  -0.93327023
107   2.74747147   2.23939504   2.17770170   2.86508554   2.57231966   2.42472172  -0.36408803  -1.20388449  -0.93327023
108   2.69626189   2.23730969   2.17770170   2.86096796   2.56827817   2.42472172  -0.51501841  -1.19831914  -0.93327023
109   2.63801379   2.23529568   2.17770170   2.80849853   2.56435040   2.42472172  -0.54394277  -1.19284778  -0.93327023
110   2.70597683   2.23335050   2.17770170   2.87553342   2.56053296   2.42472172  -0.52788691  -1.18746967  -0.93327023
111   2.52450844   2.23147176   2.17770170   2.71827751   2.55682258   2.42472172  -0.64233931  -1.18218397  -0.93327023
112   2.51492969   2.22965712   2.17770170   2.75643513   2.55321613   2.42472172  -0.79643858  -1.17698993  -0.93327023
113   2.63606712   2.22790437   2.17770170   2.82862429   2.54971055   2.42472172  -0.61237606  -1.17188674  -0.93327023
114   2.75460115   2.22621133   2.17770170   2.97814942   2.54630289   2.42472172  -0.67775519  -1.16687349  -0.93327023
115   2.62678566   2.22457595   2.17770170   2.90848785   2.54299029   2.42472172  -0.88485236  -1.16194928  -0.93327023
116   2.66235494   2.22299621   2.17770170   2.92983666   2.53976998   2.42472172  -0.83154909  -1.15711326  -0.93327023
117   2.71498804   2.22147020   2.17770170   2.97397608   2.53663929   2.42472172  -0.79139102  -1.15236447  -0.93327023
118   2.69312446   2.21999604   2.17770170   2.93356790   2.53359559   2.42472172  -0.74279440  -1.14770190  -0.93327023
119   2.67840835   2.21857195   2.17770170   2.91314297   2.53063640   2.42472172  -0.72970017  -1.14312465  -0.93327023
120   2.59943216   2.21719620   2.17770170   2.84795341   2.52775928   2.42472172  -0.79308784  -1.13863174  -0.93327023
121   2.58037717   2.21586713   2.17770170   2.83159450   2.52496185   2.42472172  -0.80695740  -1.13422211  -0.93327023
122   2.49989616   2.21458312   2.17770170   2.71164870   2.52224182   2.42472172  -0.70622914  -1.12989474  -0.93327023
123   2.35252960   2.21334262   2.17770170   2.56339534   2.51959699   2.42472172  -0.74560991  -1.12564869  -0.93327023
124   2.31343558   2.21214414   2.17770170   2.56438618   2.51702520   2.42472172  -0.89452032  -1.12148286  -0.93327023
125   2.23343591   2.21098623   2.17770170   2.50725288   2.51452435   2.42472172  -1.00449289  -1.11739616  -0.93327023
126   2.19997014   2.20986751   2.17770170   2.44561882   2.51209245   2.42472172  -0.91943964  -1.11338762  -0.93327023
127   2.08804206   2.20878663   2.17770170   2.35160522   2.50972752   2.42472172  -1.03250346  -1.10945617  -0.93327023
128   2.08151964   2.20774229   2.17770170   2.38381597   2.50742765   2.42472172  -1.17784423  -1.10560068  -0.93327023
129   1.94656421   2.20673324   2.17770170   2.24606783   2.50519100   2.42472172  -1.24308267  -1.10182012  -0.93327023
130   1.98374821   2.20575828   2.17770170   2.26084013   2.50301581   2.42472172  -1.13566608  -1.09811348  -0.93327023
131   1.90935044   2.20481625   2.17770170   2.19126055   2.50090031   2.42472172  -1.19616747  -1.09447959  -0.93327023
132   1.86858178   2.20390601   2.17770170   2.20423529   2.49884281   2.42472172  -1.43491680  -1.09091739  -0.93327023
133   1.92095576   2.20302648   2.17770170   2.26676782   2.49684172   2.42472172  -1.43779351  -1.08742588  -0.93327023
134   2.01016788   2.20217663   2.17770170   2.30022022   2.49489542   2.42472172  -1.17074176  -1.08400395  -0.93327023
135   1.92186403   2.20135542   2.17770170   2.21030520   2.49300237   2.42472172  -1.21459175  -1.08065047  -0.93327023
136   1.94147871   2.20056191   2.17770170   2.21828717   2.49116110   2.42472172  -1.15770266  -1.07736445  -0.93327023
137   1.88023680   2.19979513   2.17770170   2.16368890   2.48937015   2.42472172  -1.21964535  -1.07414483  -0.93327023
138   1.84097546   2.19905418   2.17770170   2.14138971   2.48762809   2.42472172  -1.31295422  -1.07099047  -0.93327023
139   1.87659739   2.19833818   2.17770170   2.17187047   2.48593358   2.42472172  -1.26925625  -1.06790037  -0.93327023
140   1.96687346   2.19764629   2.17770170   2.25626225   2.48428531   2.42472172  -1.19226312  -1.06487353  -0.93327023
141   2.00728898   2.19697769   2.17770170   2.31013563   2.48268195   2.42472172  -1.22055155  -1.06190881  -0.93327023
142   2.01172572   2.19633158   2.17770170   2.30514224   2.48112226   2.42472172  -1.18257919  -1.05900519  -0.93327023
143   1.96866949   2.19570721   2.17770170   2.30010970   2.47960506   2.42472172  -1.35151481  -1.05616173  -0.93327023
144   1.99952316   2.19510384   2.17770170   2.29302993   2.47812915   2.42472172  -1.18966571  -1.05337733  -0.93327023
145   2.06502713   2.19452076   2.17770170   2.39423137   2.47669336   2.42472172  -1.28480709  -1.05065093  -0.93327023
146   2.07115237   2.19395727   2.17770170   2.37687271   2.47529662   2.42472172  -1.19587750  -1.04798164  -0.93327023
147   2.05863870   2.19341273   2.17770170   2.37302631   2.47393783   2.42472172  -1.23444842  -1.04536843  -0.93327023
148   2.10497489   2.19288648   2.17770170   2.43310294   2.47261592   2.42472172  -1.25827128  -1.04281022  -0.93327023
149   2.14303085   2.19237792   2.17770170   2.47426660   2.47132991   2.42472172  -1.24836141  -1.04030613  -0.93327023
150   2.17139153   2.19188643   2.17770170   2.48364970   2.47007880   2.42472172  -1.16704404  -1.03785521  -0.93327023
151   2.21450262   2.19141145   2.17770170   2.51241197   2.46886160   2.42472172  -1.09629309  -1.03545638  -0.93327023
152   2.15780651   2.19095241   2.17770170   2.46874911   2.46767740   2.42472172  -1.16928915  -1.03310878  -0.93327023
153   2.06086171   2.19050879   2.17770170   2.37691895   2.46652531   2.42472172  -1.23931047  -1.03081152  -0.93327023
154   2.04966114   2.19008005   2.17770170   2.36814531   2.46540440   2.42472172  -1.25452558  -1.02856355  -0.93327023
155   1.97251665   2.18966570   2.17770170   2.31726754   2.46431384   2.42472172  -1.39911003  -1.02636400  -0.93327023
156   1.98477451   2.18926525   2.17770170   2.30243370   2.46325281   2.42472172  -1.28951918  -1.02421206  -0.93327023
157   1.98638777   2.18887824   2.17770170   2.32564831   2.46222048   2.42472172  -1.36960012  -1.02210670  -0.93327023
158   2.02569055   2.18850421   2.17770170   2.36691926   2.46121605   2.42472172  -1.35220683  -1.02004706  -0.93327023
159   2.03011851   2.18814272   2.17770170   2.40505226   2.46023880   2.42472172  -1.47206254  -1.01803238  -0.93327023
160   1.87448598   2.18779335   2.17770170   2.22128461   2.45928795   2.42472172  -1.47444024  -1.01606169  -0.93327023
161   1.81377739   2.18745569   2.17770170   2.16155134   2.45836278   2.42472172  -1.52363144  -1.01413413  -0.93327023
162   1.81660931   2.18712936   2.17770170   2.16559237   2.45746261   2.42472172  -1.52630355  -1.01224898  -0.93327023
163   1.93290584   2.18681396   2.17770170   2.26524014   2.45658675   2.42472172  -1.37807097  -1.01040533  -0.93327023
164   2.00397791   2.18650913   2.17770170   2.31044914   2.45573450   2.42472172  -1.23606967  -1.00860232  -0.93327023
165   2.01082286   2.18621452   2.17770170   2.34532015   2.45490527   2.42472172  -1.33656645  -1.00683928  -0.93327023
166   1.89929736   2.18592978   2.17770170   2.22430655   2.45409841   2.42472172  -1.37203354  -1.00511535  -0.93327023
167   1.98961176   2.18565457   2.17770170   2.30910023   2.45331328   2.42472172  -1.29348891  -1.00342968  -0.93327023
168   2.02721117   2.18538859   2.17770170   2.30350347   2.45254934   2.42472172  -1.10979759  -1.00178165  -0.93327023
169   2.04656796   2.18513151   2.17770170   2.30023000   2.45180600   2.42472172  -1.01490187  -1.00017044  -0.93327023
170   2.13508620   2.18488305   2.17770170   2.35999676   2.45108266   2.42472172  -0.86991988  -0.99859523  -0.93327023
171   2.08429030   2.18464291   2.17770170   2.28042396   2.45037882   2.42472172  -0.78114772  -0.99705542  -0.93327023
172   2.14780409   2.18441080   2.17770170   2.35717950   2.44969394   2.42472172  -0.80795982  -0.99555026  -0.93327023
173   1.94787466   2.18418647   2.17770170   2.16917487   2.44902749   2.42472172  -0.93467111  -0.99407894  -0.93327023
174   1.95937559   2.18396965   2.17770170   2.24139906   2.44837898   2.42472172  -1.16802983  -0.99264089  -0.93327023
175   1.93375891   2.18376008   2.17770170   2.26827366   2.44774794   2.42472172  -1.38586242  -0.99123541  -0.93327023
176   1.90969780   2.18355754   2.17770170   2.22025926   2.44713385   2.42472172  -1.30878085  -0.98986171  -0.93327023
177   1.91396416   2.18336177   2.17770170   2.23348774   2.44653630   2.42472172  -1.34099544  -0.98851926  -0.93327023
178   1.90275737   2.18317255   2.17770170   2.20149921   2.44595483   2.42472172  -1.26670242  -0.98720742  -0.93327023
179   1.98623220   2.18298966   2.17770170   2.28799633   2.44538897   2.42472172  -1.22850611  -0.98592539  -0.93327023
180   1.96090693   2.18281290   2.17770170   2.26506522   2.44483834   2.42472172  -1.25247462  -0.98467271  -0.93327023
181   1.97084764   2.18264205   2.17770170   2.23594503   2.44430252   2.42472172  -1.09616143  -0.98344874  -0.93327023
182   1.92131207   2.18247692   2.17770170   2.17935954   2.44378107   2.42472172  -1.09461943  -0.98225275  -0.93327023
183   2.02294098   2.18231731   2.17770170   2.24066710   2.44327365   2.42472172  -0.88788248  -0.98108428  -0.93327023
184   1.98830046   2.18216304   2.17770170   2.17421809   2.44277987   2.42472172  -0.77642181  -0.97994274  -0.93327023
185   1.97319159   2.18201393   2.17770170   2.14612470   2.44229933   2.42472172  -0.72971397  -0.97882742  -0.93327023
186   1.99779715   2.18186981   2.17770170   2.15748428   2.44183170   2.42472172  -0.66792501  -0.97773792  -0.93327023
187   1.98909595   2.18173051   2.17770170   2.12746691   2.44137665   2.42472172  -0.58414160  -0.97667365  -0.93327023
188   1.90425749   2.18159586   2.17770170   2.05129061   2.44093378   2.42472172  -0.64603039  -0.97563393  -0.93327023
189   1.86836103   2.18146573   2.17770170   2.01626673   2.44050282   2.42472172  -0.66174366  -0.97461841  -0.93327023
190   1.79595012   2.18133994   2.17770170   1.95843595   2.44008344   2.42472172  -0.75230204  -0.97362652  -0.93327023
191   1.93386036   2.18121836   2.17770170   2.06413971   2.43967528   2.42472172  -0.56627955  -0.97265762  -0.93327023
192   2.08259515   2.18110085   2.17770170   2.24446042   2.43927810   2.42472172  -0.65014199  -0.97171139  -0.93327023
193   2.11239230   2.18098726   2.17770170   2.25019602   2.43889157   2.42472172  -0.54891551  -0.97078727  -0.93327023
194   2.23803344   2.18087747   2.17770170   2.36771405   2.43851539   2.42472172  -0.48925361  -0.96988466  -0.93327023
195   2.23873102   2.18077136   2.17770170   2.38192974   2.43814932   2.42472172  -0.53854057  -0.96900328  -0.93327023
196   2.15184239   2.18066879   2.17770170   2.29055816   2.43779306   2.42472172  -0.54261733  -0.96814257  -0.93327023
197   2.23461652   2.18056965   2.17770170   2.39850575   2.43744634   2.42472172  -0.61475517  -0.96730198  -0.93327023
198   2.20648065   2.18047383   2.17770170   2.32771287   2.43710893   2.42472172  -0.46458568  -0.96648127  -0.93327023
199   2.25284344   2.18038121   2.17770170   2.39399839   2.43678057   2.42472172  -0.52785683  -0.96567986  -0.93327023
200   2.17659146   2.18029168   2.17770170   2.32642496   2.43646099   2.42472172  -0.57824254  -0.96489728  -0.93327023
201   2.20136505   2.18020515   2.17770170   2.33185493   2.43615000   2.42472172  -0.50018926  -0.96413329  -0.93327023
202   2.20174443   2.18012151   2.17770170   2.29235101   2.43584733   2.42472172  -0.35028423  -0.96338731  -0.93327023
203   2.15028811   2.18004066   2.17770170   2.22427921   2.43555276   2.42472172  -0.29385298  -0.96265894  -0.93327023
204   2.05038776   2.17996252   2.17770170   2.10149939   2.43526611   2.42472172  -0.21386534  -0.96194795  -0.93327023
205   2.00451491   2.17988699   2.17770170   2.12702571   2.43498712   2.42472172  -0.51526896  -0.96125376  -0.93327023
206   1.90268472   2.17981399   2.17770170   2.03108497   2.43471559   2.42472172  -0.56722525  -0.96057605  -0.93327023
207   1.73828602   2.17974342   2.17770170   1.84364741   2.43445137   2.42472172  -0.51113263  -0.95991458  -0.93327023
208   1.70163738   2.17967521   2.17770170   1.83619890   2.43419420   2.42472172  -0.66105409  -0.95926875  -0.93327023
209   1.77246882   2.17960929   2.17770170   1.89268618   2.43394392   2.42472172  -0.57000016  -0.95863835  -0.93327023
210   1.86826724   2.17954556   2.17770170   1.92641310   2.43370036   2.42472172  -0.26620846  -0.95802310  -0.93327023
211   1.91258026   2.17948397   2.17770170   1.96063779   2.43346329   2.42472172  -0.21555401  -0.95742243  -0.93327023
212   2.03566693   2.17942443   2.17770170   2.05829140   2.43323259   2.42472172  -0.09600276  -0.95683620  -0.93327023
213   1.97557946   2.17936688   2.17770170   2.03060311   2.43300807   2.42472172  -0.23861088  -0.95626407  -0.93327023
214   2.01629708   2.17931126   2.17770170   2.05735401   2.43278953   2.42472172  -0.17509012  -0.95570554  -0.93327023
215   1.93170818   2.17925749   2.17770170   1.98484603   2.43257687   2.42472172  -0.23570607  -0.95516053  -0.93327023
216   1.93793545   2.17920552   2.17770170   1.99608319   2.43236991   2.42472172  -0.25678659  -0.95462862  -0.93327023
217   2.03102752   2.17915529   2.17770170   2.10938808   2.43216845   2.42472172  -0.32881358  -0.95410940  -0.93327023
218   2.02108930   2.17910673   2.17770170   2.07452175   2.43197242   2.42472172  -0.22664981  -0.95360284  -0.93327023
219   2.04296169   2.17905980   2.17770170   2.11502194   2.43178161   2.42472172  -0.30109308  -0.95310843  -0.93327023
220   2.08931487   2.17901444   2.17770170   2.14260658   2.43159590   2.42472172  -0.21877078  -0.95262589  -0.93327023
221   2.19893653   2.17897059   2.17770170   2.26188349   2.43141520   2.42472172  -0.24515072  -0.95215516  -0.93327023
222   2.09743677   2.17892821   2.17770170   2.19698237   2.43123929   2.42472172  -0.40275389  -0.95169570  -0.93327023
223   2.14575679   2.17888724   2.17770170   2.21838286   2.43106810   2.42472172  -0.28912011  -0.95124738  -0.93327023
224   2.23178404   2.17884764   2.17770170   2.29847535   2.43090151   2.42472172  -0.25575366  -0.95081003  -0.93327023
225   2.27113082   2.17880936   2.17770170   2.38930485   2.43073934   2.42472172  -0.44058830  -0.95038314  -0.93327023
226   2.34252903   2.17877237   2.17770170   2.45821210   2.43058153   2.42472172  -0.41868741  -0.94996671  -0.93327023
227   2.45376589   2.17873661   2.17770170   2.57481347   2.43042796   2.42472172  -0.41825295  -0.94956043  -0.93327023
228   2.54930605   2.17870204   2.17770170   2.72310974   2.43027845   2.42472172  -0.57286332  -0.94916390  -0.93327023
229   2.69063787   2.17866863   2.17770170   2.87299639   2.43013298   2.42472172  -0.56959661  -0.94877718  -0.93327023
230   2.71634728   2.17863633   2.17770170   2.89660034   2.42999138   2.42472172  -0.55806569  -0.94839983  -0.93327023
231   2.74349059   2.17860512   2.17770170   2.90598080   2.42985356   2.42472172  -0.49978533  -0.94803161  -0.93327023
232   2.64075752   2.17857494   2.17770170   2.83781213   2.42971946   2.42472172  -0.62510233  -0.94767254  -0.93327023
233   2.65421452   2.17854578   2.17770170   2.82023222   2.42958890   2.42472172  -0.52697696  -0.94732211  -0.93327023
234   2.57304606   2.17851759   2.17770170   2.73420255   2.42946185   2.42472172  -0.52766245  -0.94698027  -0.93327023
235   2.51964184   2.17849034   2.17770170   2.68747109   2.42933822   2.42472172  -0.56009978  -0.94664691  -0.93327023
236   2.47891536   2.17846400   2.17770170   2.63408309   2.42921785   2.42472172  -0.52735544  -0.94632155  -0.93327023
237   2.40966257   2.17843854   2.17770170   2.58849337   2.42910074   2.42472172  -0.62181650  -0.94600429  -0.93327023
238   2.42845213   2.17841393   2.17770170   2.63548174   2.42898675   2.42472172  -0.71060932  -0.94569481  -0.93327023
239   2.38486598   2.17839014   2.17770170   2.63524768   2.42887578   2.42472172  -0.86714923  -0.94539281  -0.93327023
240   2.31236276   2.17836715   2.17770170   2.56775590   2.42876782   2.42472172  -0.90995538  -0.94509842  -0.93327023
241   2.34364647   2.17834492   2.17770170   2.58474060   2.42866271   2.42472172  -0.85049729  -0.94481114  -0.93327023
242   2.31404821   2.17832344   2.17770170   2.58973870   2.42856041   2.42472172  -0.97767088  -0.94453093  -0.93327023
243   2.33766257   2.17830268   2.17770170   2.58718581   2.42846089   2.42472172  -0.88091596  -0.94425775  -0.93327023
244   2.23079745   2.17828261   2.17770170   2.48652672   2.42836397   2.42472172  -0.94265985  -0.94399113  -0.93327023
245   2.27673064   2.17826321   2.17770170   2.52380667   2.42826967   2.42472172  -0.89488865  -0.94373121  -0.93327023
246   2.29835821   2.17824445   2.17770170   2.47809654   2.42817790   2.42472172  -0.65401009  -0.94347772  -0.93327023
247   2.26994232   2.17822633   2.17770170   2.45632024   2.42808855   2.42472172  -0.68540330  -0.94323035  -0.93327023
248   2.24993790   2.17820881   2.17770170   2.42593144   2.42800163   2.42472172  -0.65415985  -0.94298929  -0.93327023
249   2.30777682   2.17819187   2.17770170   2.45508034   2.42791700   2.42472172  -0.53743803  -0.94275407  -0.93327023
250   2.31057536   2.17817550   2.17770170   2.46511290   2.42783463   2.42472172  -0.56233352  -0.94252466  -0.93327023


==> Tracking_Performance_CC_MC_1.txt <==
1   0.11322770   0.15754809   0.15364894   0.29304816  -2.65153738  -5.39051723  -5.72621079
2   0.15751618   0.15754809   0.34837417   0.29304816  -6.89441569  -5.39051723  -5.72621079
3   0.15754806   0.15754809   0.31960214   0.29304816  -6.14393214  -5.39051723  -5.72621079
4   0.15754809   0.15754809   0.30698652   0.29304816  -5.79412335  -5.39051723  -5.72621079
5   0.15754809   0.15754809   0.30102691   0.29304816  -5.62384362  -5.39051723  -5.72621079
6   0.15754809   0.15754809   0.29788057   0.29304816  -5.53258075  -5.39051723  -5.72621079
7   0.15754809   0.15754809   0.29609587   0.29304816  -5.48038422  -5.39051723  -5.72621079
8   0.15754809   0.15754809   0.29503181   0.29304816  -5.44911396  -5.39051723  -5.72621079
9   0.15754809   0.15754809   0.29437330   0.29304816  -5.42970544  -5.39051723  -5.72621079
10   0.15754809   0.15754809   0.29395352   0.29304816  -5.41731040  -5.39051723  -5.72621079
11   0.15754809   0.15754809   0.29367921   0.29304816  -5.40920125  -5.39051723  -5.72621079
12   0.15754809   0.15754809   0.29349605   0.29304816  -5.40378246  -5.39051723  -5.72621079
13   0.15754809   0.15754809   0.29337136   0.29304816  -5.40009133  -5.39051723  -5.72621079
14   0.15754809   0.15754809   0.29328493   0.29304816  -5.39753202  -5.39051723  -5.72621079
15   0.15754809   0.15754809   0.29322401   0.29304816  -5.39572774  -5.39051723  -5.72621079
16   0.15754809   0.15754809   0.29318040   0.29304816  -5.39443569  -5.39051723  -5.72621079
17   0.15754809   0.15754809   0.29314871   0.29304816  -5.39349678  -5.39051723  -5.72621079
18   0.15754809   0.15754809   0.29312536   0.29304816  -5.39280507  -5.39051723  -5.72621079
19   0.15754809   0.15754809   0.29310795   0.29304816  -5.39228900  -5.39051723  -5.72621079
20   0.15754809   0.15754809   0.29309480   0.29304816  -5.39189951  -5.39051723  -5.72621079
21   0.15754809   0.15754809   0.29308478   0.29304816  -5.39160248  -5.39051723  -5.72621079
22   0.15754809   0.15754809   0.29307707   0.29304816  -5.39137386  -5.39051723  -5.72621079
23   0.15754809   0.15754809   0.29307108   0.29304816  -5.39119647  -5.39051723  -5.72621079
24   0.15754809   0.15754809   0.29306640   0.29304816  -5.39105785  -5.39051723  -5.72621079
25   0.15754809   0.15754809   0.29306273   0.29304816  -5.39094888  -5.39051723  -5.72621079
26   0.15754809   0.15754809   0.29305982   0.29304816  -5.39086278  -5.39051723  -5.72621079
27   0.15754809   0.15754809   0.29305752   0.29304816  -5.39079445  -5.39051723  -5.72621079
28   0.15754809   0.15754809   0.29305568   0.29304816  -5.39074003  -5.39051723  -5.72621079
29   0.15754809   0.15754809   0.29305421   0.29304816  -5.39069655  -5.39051723  -5.72621079
30   0.15754809   0.15754809   0.29305304   0.29304816  -5.39066172  -5.39051723  -5.72621079
31   0.15754809   0.15754809   0.29305210   0.29304816  -5.39063378  -5.39051723  -5.72621079
32   0.15754809   0.15754809   0.29305134   0.29304816  -5.39061131  -5.39051723  -5.72621079
33   0.15754809   0.15754809   0.29305073   0.29304816  -5.39059322  -5.39051723  -5.72621079
34   0.15754809   0.15754809   0.29305024   0.29304816  -5.39057865  -5.39051723  -5.72621079
35   0.15754809   0.15754809   0.29304984   0.29304816  -5.39056689  -5.39051723  -5.72621079
36   0.15754809   0.15754809   0.29304952   0.29304816  -5.39055739  -5.39051723  -5.72621079
37   0.15754809   0.15754809   0.29304926   0.29304816  -5.39054972  -5.39051723  -5.72621079
38   0.15754809   0.15754809   0.29304905   0.29304816  -5.39054352  -5.39051723  -5.72621079
39   0.15754809   0.15754809   0.29304888   0.29304816  -5.39053851  -5.39051723  -5.72621079
40   0.15754809   0.15754809   0.29304874   0.29304816  -5.39053446  -5.39051723  -5.72621079
41   0.15754809   0.15754809   0.29304863   0.29304816  -5.39053118  -5.39051723  -5.72621079
42   0.15754809   0.15754809   0.29304854   0.29304816  -5.39052852  -5.39051723  -5.72621079
43   0.15754809   0.15754809   0.29304847   0.29304816  -5.39052637  -5.39051723  -5.72621079
44   0.15754809   0.15754809   0.29304841   0.29304816  -5.39052463  -5.39051723  -5.72621079
45   0.15754809   0.15754809   0.29304837   0.29304816  -5.39052323  -5.39051723  -5.72621079
46   0.15754809   0.15754809   0.29304833   0.29304816  -5.39052209  -5.39051723  -5.72621079
47   0.15754809   0.15754809   0.29304830   0.29304816  -5.39052116  -5.39051723  -5.72621079
48   0.15754809   0.15754809   0.29304827   0.29304816  -5.39052042  -5.39051723  -5.72621079
49   0.15754809   0.15754809   0.29304825   0.29304816  -5.39051981  -5.39051723  -5.72621079
50   0.15754809   0.15754809   0.29304823   0.29304816  -5.39051932  -5.39051723  -5.72621079
51   0.15754809   0.15754809   0.29304822   0.29304816  -5.39051892  -5.39051723  -5.72621079
52   0.15754809   0.15754809   0.29304821   0.29304816  -5.39051860  -5.39051723  -5.72621079
53   0.15754809   0.15754809   0.29304820   0.29304816  -5.39051834  -5.39051723  -5.72621079
54   0.15754809   0.15754809   0.29304819   0.29304816  -5.39051813  -5.39051723  -5.72621079
55   0.15754809   0.15754809   0.29304819   0.29304816  -5.39051796  -5.39051723  -5.72621079
56   0.15754809   0.15754809   0.29304818   0.29304816  -5.39051782  -5.39051723  -5.72621079
57   0.15754809   0.15754809   0.29304818   0.29304816  -5.39051771  -5.39051723  -5.72621079
58   0.15754809   0.15754809   0.29304818   0.29304816  -5.39051762  -5.39051723  -5.72621079
59   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051755  -5.39051723  -5.72621079
60   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051749  -5.39051723  -5.72621079
61   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051744  -5.39051723  -5.72621079
62   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051740  -5.39051723  -5.72621079
63   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051737  -5.39051723  -5.72621079
64   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051734  -5.39051723  -5.72621079
65   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051732  -5.39051723  -5.72621079
66   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051730  -5.39051723  -5.72621079
67   0.15754809   0.15754809   0.29304817   0.29304816  -5.39051729  -5.39051723  -5.72621079
68   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051728  -5.39051723  -5.72621079
69   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051727  -5.39051723  -5.72621079
70   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051726  -5.39051723  -5.72621079
71   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051726  -5.39051723  -5.72621079
72   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051725  -5.39051723  -5.72621079
73   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051725  -5.39051723  -5.72621079
74   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
75   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
76   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
77   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
78   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
79   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
80   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051724  -5.39051723  -5.72621079
81   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
82   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
83   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
84   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
85   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
86   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
87   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
88   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
89   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
90   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
91   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
92   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
93   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
94   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
95   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
96   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
97   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
98   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
99   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
100   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
101   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
102   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
103   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
104   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
105   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
106   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
107   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
108   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
109   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
110   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
111   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
112   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
113   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
114   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
115   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
116   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
117   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
118   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
119   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
120   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
121   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
122   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
123   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
124   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
125   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
126   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
127   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
128   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
129   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
130   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
131   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
132   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
133   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
134   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
135   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
136   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
137   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
138   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
139   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
140   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
141   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
142   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
143   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
144   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
145   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
146   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
147   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
148   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
149   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
150   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
151   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
152   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
153   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
154   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
155   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
156   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
157   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
158   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
159   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
160   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
161   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
162   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
163   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
164   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
165   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
166   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
167   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
168   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
169   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
170   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
171   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
172   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
173   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
174   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
175   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
176   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
177   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
178   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
179   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
180   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
181   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
182   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
183   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
184   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
185   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
186   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
187   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
188   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
189   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
190   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
191   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
192   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
193   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
194   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
195   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
196   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
197   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
198   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
199   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
200   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
201   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
202   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
203   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
204   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
205   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
206   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
207   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
208   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
209   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
210   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
211   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
212   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
213   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
214   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
215   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
216   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
217   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
218   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
219   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
220   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
221   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
222   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
223   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
224   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
225   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
226   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
227   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
228   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
229   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
230   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
231   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
232   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
233   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
234   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
235   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
236   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
237   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
238   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
239   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
240   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
241   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
242   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
243   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
244   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
245   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
246   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
247   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
248   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
249   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
250   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
251   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
252   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
253   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
254   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
255   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
256   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
257   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
258   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
259   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
260   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
261   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
262   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
263   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
264   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
265   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
266   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
267   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
268   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
269   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
270   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
271   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
272   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
273   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
274   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
275   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
276   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
277   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
278   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
279   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
280   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
281   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
282   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
283   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
284   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
285   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
286   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
287   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
288   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
289   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
290   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
291   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
292   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
293   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
294   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
295   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
296   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
297   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
298   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
299   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
300   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
301   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
302   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
303   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
304   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
305   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
306   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
307   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
308   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
309   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
310   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
311   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
312   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
313   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
314   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
315   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
316   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
317   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
318   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
319   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
320   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
321   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
322   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
323   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
324   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
325   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
326   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
327   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
328   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
329   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
330   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
331   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
332   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
333   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
334   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
335   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
336   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
337   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
338   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
339   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
340   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
341   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
342   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
343   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
344   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
345   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
346   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
347   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
348   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
349   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
350   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
351   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
352   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
353   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
354   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
355   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
356   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
357   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
358   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
359   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
360   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
361   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
362   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
363   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
364   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
365   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
366   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
367   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
368   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
369   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
370   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
371   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
372   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
373   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
374   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
375   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
376   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
377   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
378   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
379   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
380   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
381   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
382   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
383   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
384   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
385   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
386   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
387   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
388   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
389   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
390   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
391   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
392   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
393   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
394   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
395   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
396   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
397   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
398   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
399   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
400   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
401   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
402   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
403   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
404   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
405   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
406   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
407   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
408   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
409   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
410   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
411   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
412   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
413   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
414   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
415   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
416   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
417   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
418   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
419   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
420   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
421   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
422   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
423   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
424   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
425   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
426   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
427   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
428   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
429   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
430   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
431   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
432   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
433   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
434   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
435   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
436   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
437   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
438   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
439   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
440   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
441   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
442   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
443   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
444   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
445   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
446   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
447   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
448   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
449   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
450   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
451   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
452   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
453   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
454   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
455   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
456   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
457   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
458   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
459   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
460   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
461   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
462   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
463   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
464   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
465   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
466   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
467   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
468   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
469   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
470   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
471   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
472   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
473   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
474   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
475   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
476   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
477   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
478   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
479   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
480   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
481   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
482   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
483   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
484   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
485   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
486   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
487   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
488   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
489   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
490   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
491   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
492   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
493   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
494   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
495   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
496   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
497   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
498   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
499   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
500   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
501   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
502   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
503   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
504   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
505   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
506   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
507   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
508   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
509   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
510   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
511   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
512   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
513   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
514   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
515   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
516   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
517   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
518   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
519   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
520   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
521   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
522   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
523   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
524   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
525   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
526   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
527   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
528   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
529   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
530   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
531   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
532   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
533   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
534   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
535   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
536   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
537   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
538   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
539   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
540   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
541   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
542   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
543   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
544   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
545   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
546   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
547   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
548   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
549   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
550   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
551   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
552   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
553   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
554   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
555   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
556   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
557   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
558   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
559   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
560   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
561   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
562   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
563   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
564   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
565   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
566   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
567   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
568   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
569   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
570   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
571   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
572   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
573   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
574   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
575   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
576   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
577   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
578   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
579   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
580   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
581   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
582   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
583   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
584   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
585   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
586   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
587   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
588   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
589   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
590   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
591   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
592   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
593   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
594   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
595   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
596   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
597   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
598   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
599   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
600   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
601   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
602   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
603   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
604   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
605   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
606   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
607   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
608   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
609   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
610   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
611   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
612   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
613   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
614   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
615   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
616   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
617   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
618   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
619   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
620   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
621   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
622   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
623   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
624   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
625   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
626   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
627   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
628   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
629   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
630   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
631   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
632   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
633   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
634   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
635   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
636   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
637   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
638   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
639   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
640   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
641   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
642   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
643   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
644   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
645   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
646   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
647   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
648   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
649   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
650   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
651   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
652   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
653   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
654   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
655   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
656   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
657   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
658   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
659   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
660   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
661   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
662   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
663   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
664   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
665   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
666   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
667   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
668   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
669   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
670   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
671   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
672   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
673   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
674   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
675   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
676   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
677   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
678   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
679   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
680   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
681   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
682   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
683   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
684   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
685   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
686   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
687   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
688   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
689   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
690   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
691   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
692   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
693   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
694   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
695   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
696   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
697   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
698   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
699   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
700   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
701   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
702   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
703   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
704   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
705   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
706   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
707   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
708   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
709   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
710   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
711   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
712   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
713   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
714   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
715   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
716   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
717   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
718   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
719   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
720   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
721   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
722   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
723   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
724   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
725   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
726   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
727   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
728   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
729   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
730   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
731   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
732   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
733   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
734   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
735   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
736   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
737   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
738   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
739   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
740   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
741   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
742   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
743   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
744   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
745   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
746   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
747   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
748   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
749   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
750   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
751   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
752   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
753   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
754   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
755   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
756   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
757   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
758   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
759   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
760   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
761   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
762   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
763   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
764   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
765   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
766   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
767   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
768   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
769   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
770   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
771   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
772   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
773   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
774   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
775   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
776   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
777   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
778   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
779   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
780   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
781   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
782   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
783   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
784   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
785   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
786   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
787   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
788   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
789   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
790   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
791   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
792   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
793   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
794   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
795   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
796   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
797   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
798   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
799   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
800   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
801   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
802   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
803   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
804   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
805   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
806   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
807   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
808   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
809   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
810   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
811   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
812   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
813   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
814   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
815   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
816   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
817   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
818   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
819   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
820   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
821   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
822   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
823   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
824   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
825   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
826   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
827   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
828   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
829   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
830   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
831   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
832   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
833   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
834   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
835   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
836   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
837   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
838   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
839   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
840   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
841   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
842   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
843   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
844   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
845   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
846   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
847   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
848   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
849   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
850   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
851   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
852   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
853   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
854   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
855   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
856   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
857   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
858   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
859   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
860   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
861   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
862   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
863   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
864   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
865   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
866   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
867   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
868   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
869   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
870   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
871   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
872   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
873   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
874   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
875   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
876   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
877   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
878   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
879   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
880   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
881   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
882   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
883   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
884   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
885   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
886   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
887   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
888   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
889   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
890   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
891   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
892   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
893   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
894   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
895   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
896   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
897   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
898   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
899   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
900   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
901   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
902   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
903   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
904   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
905   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
906   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
907   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
908   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
909   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
910   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
911   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
912   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
913   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
914   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
915   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
916   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
917   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
918   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
919   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
920   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
921   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
922   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
923   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
924   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
925   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
926   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
927   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
928   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
929   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
930   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
931   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
932   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
933   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
934   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
935   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
936   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
937   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
938   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
939   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
940   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
941   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
942   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
943   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
944   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
945   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
946   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
947   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
948   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
949   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
950   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
951   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
952   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
953   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
954   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
955   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
956   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
957   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
958   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
959   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
960   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
961   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
962   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
963   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
964   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
965   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
966   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
967   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
968   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
969   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
970   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
971   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
972   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
973   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
974   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
975   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
976   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
977   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
978   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
979   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
980   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
981   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
982   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
983   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
984   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
985   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
986   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
987   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
988   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
989   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
990   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
991   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
992   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
993   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
994   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
995   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
996   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
997   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
998   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
999   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079
1000   0.15754809   0.15754809   0.29304816   0.29304816  -5.39051723  -5.39051723  -5.72621079


==> Tracking_Performance_CC_MC_2.txt <==
1   0.11322770   0.14273857   0.15364894   0.23637753  -2.65153738  -4.38129683  -5.72621079
2   0.14157067   0.14273857   0.27141210   0.23637753  -5.65311842  -4.38129683  -5.72621079
3   0.14269034   0.14273857   0.30373294   0.23637753  -6.56194621  -4.38129683  -5.72621079
4   0.14273658   0.14273857   0.30804479   0.23637753  -6.68157157  -4.38129683  -5.72621079
5   0.14273849   0.14273857   0.30381631   0.23637753  -6.56139965  -4.38129683  -5.72621079
6   0.14273857   0.14273857   0.29775019   0.23637753  -6.38621399  -4.38129683  -5.72621079
7   0.14273857   0.14273857   0.29183828   0.23637753  -6.21201805  -4.38129683  -5.72621079
8   0.14273857   0.14273857   0.28654768   0.23637753  -6.05311079  -4.38129683  -5.72621079
9   0.14273857   0.14273857   0.28190797   0.23637753  -5.91131997  -4.38129683  -5.72621079
10   0.14273857   0.14273857   0.27784485   0.23637753  -5.78522009  -4.38129683  -5.72621079
11   0.14273857   0.14273857   0.27427266   0.23637753  -5.67282344  -4.38129683  -5.72621079
12   0.14273857   0.14273857   0.27111600   0.23637753  -5.57227604  -4.38129683  -5.72621079
13   0.14273857   0.14273857   0.26831241   0.23637753  -5.48198832  -4.38129683  -5.72621079
14   0.14273857   0.14273857   0.26581072   0.23637753  -5.40062275  -4.38129683  -5.72621079
15   0.14273857   0.14273857   0.26356884   0.23637753  -5.32705435  -4.38129683  -5.72621079
16   0.14273857   0.14273857   0.26155196   0.23637753  -5.26033242  -4.38129683  -5.72621079
17   0.14273857   0.14273857   0.25973100   0.23637753  -5.19964883  -4.38129683  -5.72621079
18   0.14273857   0.14273857   0.25808157   0.23637753  -5.14431273  -4.38129683  -5.72621079
19   0.14273857   0.14273857   0.25658299   0.23637753  -5.09373025  -4.38129683  -5.72621079
20   0.14273857   0.14273857   0.25521769   0.23637753  -5.04738837  -4.38129683  -5.72621079
21   0.14273857   0.14273857   0.25397060   0.23637753  -5.00484180  -4.38129683  -5.72621079
22   0.14273857   0.14273857   0.25282876   0.23637753  -4.96570241  -4.38129683  -5.72621079
23   0.14273857   0.14273857   0.25178095   0.23637753  -4.92963048  -4.38129683  -5.72621079
24   0.14273857   0.14273857   0.25081744   0.23637753  -4.89632756  -4.38129683  -5.72621079
25   0.14273857   0.14273857   0.24992971   0.23637753  -4.86553053  -4.38129683  -5.72621079
26   0.14273857   0.14273857   0.24911030   0.23637753  -4.83700663  -4.38129683  -5.72621079
27   0.14273857   0.14273857   0.24835266   0.23637753  -4.81054934  -4.38129683  -5.72621079
28   0.14273857   0.14273857   0.24765100   0.23637753  -4.78597484  -4.38129683  -5.72621079
29   0.14273857   0.14273857   0.24700020   0.23637753  -4.76311912  -4.38129683  -5.72621079
30   0.14273857   0.14273857   0.24639570   0.23637753  -4.74183538  -4.38129683  -5.72621079
31   0.14273857   0.14273857   0.24583344   0.23637753  -4.72199196  -4.38129683  -5.72621079
32   0.14273857   0.14273857   0.24530979   0.23637753  -4.70347047  -4.38129683  -5.72621079
33   0.14273857   0.14273857   0.24482150   0.23637753  -4.68616422  -4.38129683  -5.72621079
34   0.14273857   0.14273857   0.24436567   0.23637753  -4.66997684  -4.38129683  -5.72621079
35   0.14273857   0.14273857   0.24393966   0.23637753  -4.65482114  -4.38129683  -5.72621079
36   0.14273857   0.14273857   0.24354109   0.23637753  -4.64061803  -4.38129683  -5.72621079
37   0.14273857   0.14273857   0.24316784   0.23637753  -4.62729569  -4.38129683  -5.72621079
38   0.14273857   0.14273857   0.24281795   0.23637753  -4.61478874  -4.38129683  -5.72621079
39   0.14273857   0.14273857   0.24248966   0.23637753  -4.60303758  -4.38129683  -5.72621079
40   0.14273857   0.14273857   0.24218138   0.23637753  -4.59198780  -4.38129683  -5.72621079
41   0.14273857   0.14273857   0.24189163   0.23637753  -4.58158962  -4.38129683  -5.72621079
42   0.14273857   0.14273857   0.24161908   0.23637753  -4.57179747  -4.38129683  -5.72621079
43   0.14273857   0.14273857   0.24136252   0.23637753  -4.56256954  -4.38129683  -5.72621079
44   0.14273857   0.14273857   0.24112083   0.23637753  -4.55386742  -4.38129683  -5.72621079
45   0.14273857   0.14273857   0.24089298   0.23637753  -4.54565579  -4.38129683  -5.72621079
46   0.14273857   0.14273857   0.24067804   0.23637753  -4.53790213  -4.38129683  -5.72621079
47   0.14273857   0.14273857   0.24047513   0.23637753  -4.53057644  -4.38129683  -5.72621079
48   0.14273857   0.14273857   0.24028348   0.23637753  -4.52365105  -4.38129683  -5.72621079
49   0.14273857   0.14273857   0.24010233   0.23637753  -4.51710037  -4.38129683  -5.72621079
50   0.14273857   0.14273857   0.23993101   0.23637753  -4.51090072  -4.38129683  -5.72621079
51   0.14273857   0.14273857   0.23976891   0.23637753  -4.50503018  -4.38129683  -5.72621079
52   0.14273857   0.14273857   0.23961543   0.23637753  -4.49946842  -4.38129683  -5.72621079
53   0.14273857   0.14273857   0.23947004   0.23637753  -4.49419658  -4.38129683  -5.72621079
54   0.14273857   0.14273857   0.23933224   0.23637753  -4.48919714  -4.38129683  -5.72621079
55   0.14273857   0.14273857   0.23920158   0.23637753  -4.48445379  -4.38129683  -5.72621079
56   0.14273857   0.14273857   0.23907762   0.23637753  -4.47995138  -4.38129683  -5.72621079
57   0.14273857   0.14273857   0.23895996   0.23637753  -4.47567579  -4.38129683  -5.72621079
58   0.14273857   0.14273857   0.23884824   0.23637753  -4.47161384  -4.38129683  -5.72621079
59   0.14273857   0.14273857   0.23874210   0.23637753  -4.46775325  -4.38129683  -5.72621079
60   0.14273857   0.14273857   0.23864123   0.23637753  -4.46408256  -4.38129683  -5.72621079
61   0.14273857   0.14273857   0.23854532   0.23637753  -4.46059104  -4.38129683  -5.72621079
62   0.14273857   0.14273857   0.23845410   0.23637753  -4.45726867  -4.38129683  -5.72621079
63   0.14273857   0.14273857   0.23836729   0.23637753  -4.45410607  -4.38129683  -5.72621079
64   0.14273857   0.14273857   0.23828465   0.23637753  -4.45109446  -4.38129683  -5.72621079
65   0.14273857   0.14273857   0.23820597   0.23637753  -4.44822562  -4.38129683  -5.72621079
66   0.14273857   0.14273857   0.23813100   0.23637753  -4.44549182  -4.38129683  -5.72621079
67   0.14273857   0.14273857   0.23805957   0.23637753  -4.44288582  -4.38129683  -5.72621079
68   0.14273857   0.14273857   0.23799147   0.23637753  -4.44040083  -4.38129683  -5.72621079
69   0.14273857   0.14273857   0.23792653   0.23637753  -4.43803045  -4.38129683  -5.72621079
70   0.14273857   0.14273857   0.23786459   0.23637753  -4.43576870  -4.38129683  -5.72621079
71   0.14273857   0.14273857   0.23780547   0.23637753  -4.43360992  -4.38129683  -5.72621079
72   0.14273857   0.14273857   0.23774905   0.23637753  -4.43154880  -4.38129683  -5.72621079
73   0.14273857   0.14273857   0.23769518   0.23637753  -4.42958033  -4.38129683  -5.72621079
74   0.14273857   0.14273857   0.23764372   0.23637753  -4.42769982  -4.38129683  -5.72621079
75   0.14273857   0.14273857   0.23759456   0.23637753  -4.42590281  -4.38129683  -5.72621079
76   0.14273857   0.14273857   0.23754758   0.23637753  -4.42418511  -4.38129683  -5.72621079
77   0.14273857   0.14273857   0.23750267   0.23637753  -4.42254279  -4.38129683  -5.72621079
78   0.14273857   0.14273857   0.23745972   0.23637753  -4.42097211  -4.38129683  -5.72621079
79   0.14273857   0.14273857   0.23741865   0.23637753  -4.41946954  -4.38129683  -5.72621079
80   0.14273857   0.14273857   0.23737935   0.23637753  -4.41803177  -4.38129683  -5.72621079
81   0.14273857   0.14273857   0.23734175   0.23637753  -4.41665564  -4.38129683  -5.72621079
82   0.14273857   0.14273857   0.23730575   0.23637753  -4.41533819  -4.38129683  -5.72621079
83   0.14273857   0.14273857   0.23727129   0.23637753  -4.41407661  -4.38129683  -5.72621079
84   0.14273857   0.14273857   0.23723828   0.23637753  -4.41286823  -4.38129683  -5.72621079
85   0.14273857   0.14273857   0.23720666   0.23637753  -4.41171053  -4.38129683  -5.72621079
86   0.14273857   0.14273857   0.23717636   0.23637753  -4.41060113  -4.38129683  -5.72621079
87   0.14273857   0.14273857   0.23714733   0.23637753  -4.40953777  -4.38129683  -5.72621079
88   0.14273857   0.14273857   0.23711950   0.23637753  -4.40851831  -4.38129683  -5.72621079
89   0.14273857   0.14273857   0.23709281   0.23637753  -4.40754071  -4.38129683  -5.72621079
90   0.14273857   0.14273857   0.23706722   0.23637753  -4.40660306  -4.38129683  -5.72621079
91   0.14273857   0.14273857   0.23704267   0.23637753  -4.40570351  -4.38129683  -5.72621079
92   0.14273857   0.14273857   0.23701911   0.23637753  -4.40484034  -4.38129683  -5.72621079
93   0.14273857   0.14273857   0.23699651   0.23637753  -4.40401191  -4.38129683  -5.72621079
94   0.14273857   0.14273857   0.23697481   0.23637753  -4.40321664  -4.38129683  -5.72621079
95   0.14273857   0.14273857   0.23695398   0.23637753  -4.40245306  -4.38129683  -5.72621079
96   0.14273857   0.14273857   0.23693397   0.23637753  -4.40171974  -4.38129683  -5.72621079
97   0.14273857   0.14273857   0.23691476   0.23637753  -4.40101536  -4.38129683  -5.72621079
98   0.14273857   0.14273857   0.23689630   0.23637753  -4.40033863  -4.38129683  -5.72621079
99   0.14273857   0.14273857   0.23687857   0.23637753  -4.39968833  -4.38129683  -5.72621079
100   0.14273857   0.14273857   0.23686152   0.23637753  -4.39906333  -4.38129683  -5.72621079
101   0.14273857   0.14273857   0.23684514   0.23637753  -4.39846250  -4.38129683  -5.72621079
102   0.14273857   0.14273857   0.23682939   0.23637753  -4.39788482  -4.38129683  -5.72621079
103   0.14273857   0.14273857   0.23681424   0.23637753  -4.39732928  -4.38129683  -5.72621079
104   0.14273857   0.14273857   0.23679967   0.23637753  -4.39679494  -4.38129683  -5.72621079
105   0.14273857   0.14273857   0.23678566   0.23637753  -4.39628089  -4.38129683  -5.72621079
106   0.14273857   0.14273857   0.23677218   0.23637753  -4.39578627  -4.38129683  -5.72621079
107   0.14273857   0.14273857   0.23675920   0.23637753  -4.39531025  -4.38129683  -5.72621079
108   0.14273857   0.14273857   0.23674671   0.23637753  -4.39485207  -4.38129683  -5.72621079
109   0.14273857   0.14273857   0.23673469   0.23637753  -4.39441097  -4.38129683  -5.72621079
110   0.14273857   0.14273857   0.23672311   0.23637753  -4.39398623  -4.38129683  -5.72621079
111   0.14273857   0.14273857   0.23671197   0.23637753  -4.39357719  -4.38129683  -5.72621079
112   0.14273857   0.14273857   0.23670123   0.23637753  -4.39318318  -4.38129683  -5.72621079
113   0.14273857   0.14273857   0.23669088   0.23637753  -4.39280360  -4.38129683  -5.72621079
114   0.14273857   0.14273857   0.23668092   0.23637753  -4.39243786  -4.38129683  -5.72621079
115   0.14273857   0.14273857   0.23667131   0.23637753  -4.39208538  -4.38129683  -5.72621079
116   0.14273857   0.14273857   0.23666206   0.23637753  -4.39174563  -4.38129683  -5.72621079
117   0.14273857   0.14273857   0.23665313   0.23637753  -4.39141810  -4.38129683  -5.72621079
118   0.14273857   0.14273857   0.23664453   0.23637753  -4.39110229  -4.38129683  -5.72621079
119   0.14273857   0.14273857   0.23663623   0.23637753  -4.39079774  -4.38129683  -5.72621079
120   0.14273857   0.14273857   0.23662823   0.23637753  -4.39050399  -4.38129683  -5.72621079
121   0.14273857   0.14273857   0.23662051   0.23637753  -4.39022062  -4.38129683  -5.72621079
122   0.14273857   0.14273857   0.23661306   0.23637753  -4.38994721  -4.38129683  -5.72621079
123   0.14273857   0.14273857   0.23660587   0.23637753  -4.38968337  -4.38129683  -5.72621079
124   0.14273857   0.14273857   0.23659894   0.23637753  -4.38942873  -4.38129683  -5.72621079
125   0.14273857   0.14273857   0.23659224   0.23637753  -4.38918293  -4.38129683  -5.72621079
126   0.14273857   0.14273857   0.23658578   0.23637753  -4.38894562  -4.38129683  -5.72621079
127   0.14273857   0.14273857   0.23657954   0.23637753  -4.38871647  -4.38129683  -5.72621079
128   0.14273857   0.14273857   0.23657351   0.23637753  -4.38849518  -4.38129683  -5.72621079
129   0.14273857   0.14273857   0.23656769   0.23637753  -4.38828143  -4.38129683  -5.72621079
130   0.14273857   0.14273857   0.23656206   0.23637753  -4.38807493  -4.38129683  -5.72621079
131   0.14273857   0.14273857   0.23655663   0.23637753  -4.38787542  -4.38129683  -5.72621079
132   0.14273857   0.14273857   0.23655138   0.23637753  -4.38768262  -4.38129683  -5.72621079
133   0.14273857   0.14273857   0.23654630   0.23637753  -4.38749628  -4.38129683  -5.72621079
134   0.14273857   0.14273857   0.23654140   0.23637753  -4.38731617  -4.38129683  -5.72621079
135   0.14273857   0.14273857   0.23653666   0.23637753  -4.38714203  -4.38129683  -5.72621079
136   0.14273857   0.14273857   0.23653207   0.23637753  -4.38697366  -4.38129683  -5.72621079
137   0.14273857   0.14273857   0.23652764   0.23637753  -4.38681083  -4.38129683  -5.72621079
138   0.14273857   0.14273857   0.23652335   0.23637753  -4.38665334  -4.38129683  -5.72621079
139   0.14273857   0.14273857   0.23651920   0.23637753  -4.38650099  -4.38129683  -5.72621079
140   0.14273857   0.14273857   0.23651519   0.23637753  -4.38635360  -4.38129683  -5.72621079
141   0.14273857   0.14273857   0.23651130   0.23637753  -4.38621098  -4.38129683  -5.72621079
142   0.14273857   0.14273857   0.23650754   0.23637753  -4.38607295  -4.38129683  -5.72621079
143   0.14273857   0.14273857   0.23650391   0.23637753  -4.38593936  -4.38129683  -5.72621079
144   0.14273857   0.14273857   0.23650039   0.23637753  -4.38581003  -4.38129683  -5.72621079
145   0.14273857   0.14273857   0.23649698   0.23637753  -4.38568482  -4.38129683  -5.72621079
146   0.14273857   0.14273857   0.23649368   0.23637753  -4.38556358  -4.38129683  -5.72621079
147   0.14273857   0.14273857   0.23649048   0.23637753  -4.38544617  -4.38129683  -5.72621079
148   0.14273857   0.14273857   0.23648738   0.23637753  -4.38533244  -4.38129683  -5.72621079
149   0.14273857   0.14273857   0.23648438   0.23637753  -4.38522227  -4.38129683  -5.72621079
150   0.14273857   0.14273857   0.23648148   0.23637753  -4.38511553  -4.38129683  -5.72621079
151   0.14273857   0.14273857   0.23647866   0.23637753  -4.38501211  -4.38129683  -5.72621079
152   0.14273857   0.14273857   0.23647593   0.23637753  -4.38491188  -4.38129683  -5.72621079
153   0.14273857   0.14273857   0.23647329   0.23637753  -4.38481473  -4.38129683  -5.72621079
154   0.14273857   0.14273857   0.23647072   0.23637753  -4.38472055  -4.38129683  -5.72621079
155   0.14273857   0.14273857   0.23646824   0.23637753  -4.38462925  -4.38129683  -5.72621079
156   0.14273857   0.14273857   0.23646583   0.23637753  -4.38454073  -4.38129683  -5.72621079
157   0.14273857   0.14273857   0.23646349   0.23637753  -4.38445488  -4.38129683  -5.72621079
158   0.14273857   0.14273857   0.23646122   0.23637753  -4.38437161  -4.38129683  -5.72621079
159   0.14273857   0.14273857   0.23645902   0.23637753  -4.38429084  -4.38129683  -5.72621079
160   0.14273857   0.14273857   0.23645689   0.23637753  -4.38421249  -4.38129683  -5.72621079
161   0.14273857   0.14273857   0.23645482   0.23637753  -4.38413646  -4.38129683  -5.72621079
162   0.14273857   0.14273857   0.23645281   0.23637753  -4.38406269  -4.38129683  -5.72621079
163   0.14273857   0.14273857   0.23645086   0.23637753  -4.38399110  -4.38129683  -5.72621079
164   0.14273857   0.14273857   0.23644897   0.23637753  -4.38392160  -4.38129683  -5.72621079
165   0.14273857   0.14273857   0.23644714   0.23637753  -4.38385414  -4.38129683  -5.72621079
166   0.14273857   0.14273857   0.23644535   0.23637753  -4.38378865  -4.38129683  -5.72621079
167   0.14273857   0.14273857   0.23644362   0.23637753  -4.38372506  -4.38129683  -5.72621079
168   0.14273857   0.14273857   0.23644194   0.23637753  -4.38366330  -4.38129683  -5.72621079
169   0.14273857   0.14273857   0.23644031   0.23637753  -4.38360332  -4.38129683  -5.72621079
170   0.14273857   0.14273857   0.23643872   0.23637753  -4.38354506  -4.38129683  -5.72621079
171   0.14273857   0.14273857   0.23643718   0.23637753  -4.38348847  -4.38129683  -5.72621079
172   0.14273857   0.14273857   0.23643569   0.23637753  -4.38343348  -4.38129683  -5.72621079
173   0.14273857   0.14273857   0.23643423   0.23637753  -4.38338005  -4.38129683  -5.72621079
174   0.14273857   0.14273857   0.23643282   0.23637753  -4.38332813  -4.38129683  -5.72621079
175   0.14273857   0.14273857   0.23643144   0.23637753  -4.38327767  -4.38129683  -5.72621079
176   0.14273857   0.14273857   0.23643011   0.23637753  -4.38322861  -4.38129683  -5.72621079
177   0.14273857   0.14273857   0.23642881   0.23637753  -4.38318093  -4.38129683  -5.72621079
178   0.14273857   0.14273857   0.23642755   0.23637753  -4.38313457  -4.38129683  -5.72621079
179   0.14273857   0.14273857   0.23642632   0.23637753  -4.38308949  -4.38129683  -5.72621079
180   0.14273857   0.14273857   0.23642513   0.23637753  -4.38304566  -4.38129683  -5.72621079
181   0.14273857   0.14273857   0.23642397   0.23637753  -4.38300303  -4.38129683  -5.72621079
182   0.14273857   0.14273857   0.23642284   0.23637753  -4.38296156  -4.38129683  -5.72621079
183   0.14273857   0.14273857   0.23642174   0.23637753  -4.38292122  -4.38129683  -5.72621079
184   0.14273857   0.14273857   0.23642067   0.23637753  -4.38288198  -4.38129683  -5.72621079
185   0.14273857   0.14273857   0.23641963   0.23637753  -4.38284380  -4.38129683  -5.72621079
186   0.14273857   0.14273857   0.23641862   0.23637753  -4.38280664  -4.38129683  -5.72621079
187   0.14273857   0.14273857   0.23641764   0.23637753  -4.38277048  -4.38129683  -5.72621079
188   0.14273857   0.14273857   0.23641668   0.23637753  -4.38273529  -4.38129683  -5.72621079
189   0.14273857   0.14273857   0.23641575   0.23637753  -4.38270104  -4.38129683  -5.72621079
190   0.14273857   0.14273857   0.23641484   0.23637753  -4.38266769  -4.38129683  -5.72621079
191   0.14273857   0.14273857   0.23641396   0.23637753  -4.38263523  -4.38129683  -5.72621079
192   0.14273857   0.14273857   0.23641310   0.23637753  -4.38260362  -4.38129683  -5.72621079
193   0.14273857   0.14273857   0.23641226   0.23637753  -4.38257284  -4.38129683  -5.72621079
194   0.14273857   0.14273857   0.23641144   0.23637753  -4.38254286  -4.38129683  -5.72621079
195   0.14273857   0.14273857   0.23641065   0.23637753  -4.38251367  -4.38129683  -5.72621079
196   0.14273857   0.14273857   0.23640988   0.23637753  -4.38248523  -4.38129683  -5.72621079
197   0.14273857   0.14273857   0.23640912   0.23637753  -4.38245753  -4.38129683  -5.72621079
198   0.14273857   0.14273857   0.23640839   0.23637753  -4.38243054  -4.38129683  -5.72621079
199   0.14273857   0.14273857   0.23640767   0.23637753  -4.38240425  -4.38129683  -5.72621079
200   0.14273857   0.14273857   0.23640697   0.23637753  -4.38237863  -4.38129683  -5.72621079
201   0.14273857   0.14273857   0.23640629   0.23637753  -4.38235366  -4.38129683  -5.72621079
202   0.14273857   0.14273857   0.23640563   0.23637753  -4.38232933  -4.38129683  -5.72621079
203   0.14273857   0.14273857   0.23640499   0.23637753  -4.38230562  -4.38129683  -5.72621079
204   0.14273857   0.14273857   0.23640436   0.23637753  -4.38228250  -4.38129683  -5.72621079
205   0.14273857   0.14273857   0.23640374   0.23637753  -4.38225997  -4.38129683  -5.72621079
206   0.14273857   0.14273857   0.23640315   0.23637753  -4.38223800  -4.38129683  -5.72621079
207   0.14273857   0.14273857   0.23640256   0.23637753  -4.38221658  -4.38129683  -5.72621079
208   0.14273857   0.14273857   0.23640199   0.23637753  -4.38219569  -4.38129683  -5.72621079
209   0.14273857   0.14273857   0.23640144   0.23637753  -4.38217533  -4.38129683  -5.72621079
210   0.14273857   0.14273857   0.23640090   0.23637753  -4.38215546  -4.38129683  -5.72621079
211   0.14273857   0.14273857   0.23640037   0.23637753  -4.38213609  -4.38129683  -5.72621079
212   0.14273857   0.14273857   0.23639986   0.23637753  -4.38211720  -4.38129683  -5.72621079
213   0.14273857   0.14273857   0.23639936   0.23637753  -4.38209877  -4.38129683  -5.72621079
214   0.14273857   0.14273857   0.23639887   0.23637753  -4.38208079  -4.38129683  -5.72621079
215   0.14273857   0.14273857   0.23639839   0.23637753  -4.38206325  -4.38129683  -5.72621079
216   0.14273857   0.14273857   0.23639792   0.23637753  -4.38204613  -4.38129683  -5.72621079
217   0.14273857   0.14273857   0.23639747   0.23637753  -4.38202943  -4.38129683  -5.72621079
218   0.14273857   0.14273857   0.23639703   0.23637753  -4.38201314  -4.38129683  -5.72621079
219   0.14273857   0.14273857   0.23639659   0.23637753  -4.38199723  -4.38129683  -5.72621079
220   0.14273857   0.14273857   0.23639617   0.23637753  -4.38198171  -4.38129683  -5.72621079
221   0.14273857   0.14273857   0.23639576   0.23637753  -4.38196656  -4.38129683  -5.72621079
222   0.14273857   0.14273857   0.23639536   0.23637753  -4.38195178  -4.38129683  -5.72621079
223   0.14273857   0.14273857   0.23639496   0.23637753  -4.38193734  -4.38129683  -5.72621079
224   0.14273857   0.14273857   0.23639458   0.23637753  -4.38192325  -4.38129683  -5.72621079
225   0.14273857   0.14273857   0.23639421   0.23637753  -4.38190949  -4.38129683  -5.72621079
226   0.14273857   0.14273857   0.23639384   0.23637753  -4.38189606  -4.38129683  -5.72621079
227   0.14273857   0.14273857   0.23639348   0.23637753  -4.38188295  -4.38129683  -5.72621079
228   0.14273857   0.14273857   0.23639313   0.23637753  -4.38187014  -4.38129683  -5.72621079
229   0.14273857   0.14273857   0.23639279   0.23637753  -4.38185763  -4.38129683  -5.72621079
230   0.14273857   0.14273857   0.23639246   0.23637753  -4.38184542  -4.38129683  -5.72621079
231   0.14273857   0.14273857   0.23639214   0.23637753  -4.38183349  -4.38129683  -5.72621079
232   0.14273857   0.14273857   0.23639182   0.23637753  -4.38182184  -4.38129683  -5.72621079
233   0.14273857   0.14273857   0.23639151   0.23637753  -4.38181046  -4.38129683  -5.72621079
234   0.14273857   0.14273857   0.23639121   0.23637753  -4.38179934  -4.38129683  -5.72621079
235   0.14273857   0.14273857   0.23639091   0.23637753  -4.38178848  -4.38129683  -5.72621079
236   0.14273857   0.14273857   0.23639062   0.23637753  -4.38177787  -4.38129683  -5.72621079
237   0.14273857   0.14273857   0.23639034   0.23637753  -4.38176751  -4.38129683  -5.72621079
238   0.14273857   0.14273857   0.23639007   0.23637753  -4.38175738  -4.38129683  -5.72621079
239   0.14273857   0.14273857   0.23638980   0.23637753  -4.38174748  -4.38129683  -5.72621079
240   0.14273857   0.14273857   0.23638953   0.23637753  -4.38173781  -4.38129683  -5.72621079
241   0.14273857   0.14273857   0.23638928   0.23637753  -4.38172836  -4.38129683  -5.72621079
242   0.14273857   0.14273857   0.23638902   0.23637753  -4.38171913  -4.38129683  -5.72621079
243   0.14273857   0.14273857   0.23638878   0.23637753  -4.38171010  -4.38129683  -5.72621079
244   0.14273857   0.14273857   0.23638854   0.23637753  -4.38170128  -4.38129683  -5.72621079
245   0.14273857   0.14273857   0.23638830   0.23637753  -4.38169266  -4.38129683  -5.72621079
246   0.14273857   0.14273857   0.23638807   0.23637753  -4.38168423  -4.38129683  -5.72621079
247   0.14273857   0.14273857   0.23638785   0.23637753  -4.38167599  -4.38129683  -5.72621079
248   0.14273857   0.14273857   0.23638763   0.23637753  -4.38166794  -4.38129683  -5.72621079
249   0.14273857   0.14273857   0.23638742   0.23637753  -4.38166007  -4.38129683  -5.72621079
250   0.14273857   0.14273857   0.23638721   0.23637753  -4.38165237  -4.38129683  -5.72621079
251   0.14273857   0.14273857   0.23638700   0.23637753  -4.38164484  -4.38129683  -5.72621079
252   0.14273857   0.14273857   0.23638680   0.23637753  -4.38163749  -4.38129683  -5.72621079
253   0.14273857   0.14273857   0.23638661   0.23637753  -4.38163029  -4.38129683  -5.72621079
254   0.14273857   0.14273857   0.23638642   0.23637753  -4.38162326  -4.38129683  -5.72621079
255   0.14273857   0.14273857   0.23638623   0.23637753  -4.38161638  -4.38129683  -5.72621079
256   0.14273857   0.14273857   0.23638605   0.23637753  -4.38160965  -4.38129683  -5.72621079
257   0.14273857   0.14273857   0.23638587   0.23637753  -4.38160308  -4.38129683  -5.72621079
258   0.14273857   0.14273857   0.23638569   0.23637753  -4.38159664  -4.38129683  -5.72621079
259   0.14273857   0.14273857   0.23638552   0.23637753  -4.38159035  -4.38129683  -5.72621079
260   0.14273857   0.14273857   0.23638535   0.23637753  -4.38158420  -4.38129683  -5.72621079
261   0.14273857   0.14273857   0.23638519   0.23637753  -4.38157818  -4.38129683  -5.72621079
262   0.14273857   0.14273857   0.23638503   0.23637753  -4.38157229  -4.38129683  -5.72621079
263   0.14273857   0.14273857   0.23638487   0.23637753  -4.38156653  -4.38129683  -5.72621079
264   0.14273857   0.14273857   0.23638472   0.23637753  -4.38156090  -4.38129683  -5.72621079
265   0.14273857   0.14273857   0.23638457   0.23637753  -4.38155539  -4.38129683  -5.72621079
266   0.14273857   0.14273857   0.23638442   0.23637753  -4.38155000  -4.38129683  -5.72621079
267   0.14273857   0.14273857   0.23638428   0.23637753  -4.38154473  -4.38129683  -5.72621079
268   0.14273857   0.14273857   0.23638414   0.23637753  -4.38153957  -4.38129683  -5.72621079
269   0.14273857   0.14273857   0.23638400   0.23637753  -4.38153452  -4.38129683  -5.72621079
270   0.14273857   0.14273857   0.23638387   0.23637753  -4.38152958  -4.38129683  -5.72621079
271   0.14273857   0.14273857   0.23638373   0.23637753  -4.38152475  -4.38129683  -5.72621079
272   0.14273857   0.14273857   0.23638361   0.23637753  -4.38152002  -4.38129683  -5.72621079
273   0.14273857   0.14273857   0.23638348   0.23637753  -4.38151539  -4.38129683  -5.72621079
274   0.14273857   0.14273857   0.23638336   0.23637753  -4.38151087  -4.38129683  -5.72621079
275   0.14273857   0.14273857   0.23638324   0.23637753  -4.38150644  -4.38129683  -5.72621079
276   0.14273857   0.14273857   0.23638312   0.23637753  -4.38150210  -4.38129683  -5.72621079
277   0.14273857   0.14273857   0.23638300   0.23637753  -4.38149786  -4.38129683  -5.72621079
278   0.14273857   0.14273857   0.23638289   0.23637753  -4.38149371  -4.38129683  -5.72621079
279   0.14273857   0.14273857   0.23638278   0.23637753  -4.38148965  -4.38129683  -5.72621079
280   0.14273857   0.14273857   0.23638267   0.23637753  -4.38148567  -4.38129683  -5.72621079
281   0.14273857   0.14273857   0.23638256   0.23637753  -4.38148178  -4.38129683  -5.72621079
282   0.14273857   0.14273857   0.23638246   0.23637753  -4.38147797  -4.38129683  -5.72621079
283   0.14273857   0.14273857   0.23638236   0.23637753  -4.38147424  -4.38129683  -5.72621079
284   0.14273857   0.14273857   0.23638226   0.23637753  -4.38147059  -4.38129683  -5.72621079
285   0.14273857   0.14273857   0.23638216   0.23637753  -4.38146702  -4.38129683  -5.72621079
286   0.14273857   0.14273857   0.23638207   0.23637753  -4.38146352  -4.38129683  -5.72621079
287   0.14273857   0.14273857   0.23638198   0.23637753  -4.38146010  -4.38129683  -5.72621079
288   0.14273857   0.14273857   0.23638188   0.23637753  -4.38145675  -4.38129683  -5.72621079
289   0.14273857   0.14273857   0.23638179   0.23637753  -4.38145347  -4.38129683  -5.72621079
290   0.14273857   0.14273857   0.23638171   0.23637753  -4.38145026  -4.38129683  -5.72621079
291   0.14273857   0.14273857   0.23638162   0.23637753  -4.38144712  -4.38129683  -5.72621079
292   0.14273857   0.14273857   0.23638154   0.23637753  -4.38144404  -4.38129683  -5.72621079
293   0.14273857   0.14273857   0.23638146   0.23637753  -4.38144103  -4.38129683  -5.72621079
294   0.14273857   0.14273857   0.23638138   0.23637753  -4.38143808  -4.38129683  -5.72621079
295   0.14273857   0.14273857   0.23638130   0.23637753  -4.38143520  -4.38129683  -5.72621079
296   0.14273857   0.14273857   0.23638122   0.23637753  -4.38143237  -4.38129683  -5.72621079
297   0.14273857   0.14273857   0.23638114   0.23637753  -4.38142960  -4.38129683  -5.72621079
298   0.14273857   0.14273857   0.23638107   0.23637753  -4.38142689  -4.38129683  -5.72621079
299   0.14273857   0.14273857   0.23638100   0.23637753  -4.38142424  -4.38129683  -5.72621079
300   0.14273857   0.14273857   0.23638093   0.23637753  -4.38142164  -4.38129683  -5.72621079
301   0.14273857   0.14273857   0.23638086   0.23637753  -4.38141910  -4.38129683  -5.72621079
302   0.14273857   0.14273857   0.23638079   0.23637753  -4.38141661  -4.38129683  -5.72621079
303   0.14273857   0.14273857   0.23638073   0.23637753  -4.38141417  -4.38129683  -5.72621079
304   0.14273857   0.14273857   0.23638066   0.23637753  -4.38141178  -4.38129683  -5.72621079
305   0.14273857   0.14273857   0.23638060   0.23637753  -4.38140944  -4.38129683  -5.72621079
306   0.14273857   0.14273857   0.23638053   0.23637753  -4.38140715  -4.38129683  -5.72621079
307   0.14273857   0.14273857   0.23638047   0.23637753  -4.38140491  -4.38129683  -5.72621079
308   0.14273857   0.14273857   0.23638041   0.23637753  -4.38140271  -4.38129683  -5.72621079
309   0.14273857   0.14273857   0.23638035   0.23637753  -4.38140056  -4.38129683  -5.72621079
310   0.14273857   0.14273857   0.23638030   0.23637753  -4.38139846  -4.38129683  -5.72621079
311   0.14273857   0.14273857   0.23638024   0.23637753  -4.38139640  -4.38129683  -5.72621079
312   0.14273857   0.14273857   0.23638019   0.23637753  -4.38139438  -4.38129683  -5.72621079
313   0.14273857   0.14273857   0.23638013   0.23637753  -4.38139240  -4.38129683  -5.72621079
314   0.14273857   0.14273857   0.23638008   0.23637753  -4.38139046  -4.38129683  -5.72621079
315   0.14273857   0.14273857   0.23638003   0.23637753  -4.38138856  -4.38129683  -5.72621079
316   0.14273857   0.14273857   0.23637998   0.23637753  -4.38138671  -4.38129683  -5.72621079
317   0.14273857   0.14273857   0.23637993   0.23637753  -4.38138489  -4.38129683  -5.72621079
318   0.14273857   0.14273857   0.23637988   0.23637753  -4.38138310  -4.38129683  -5.72621079
319   0.14273857   0.14273857   0.23637983   0.23637753  -4.38138136  -4.38129683  -5.72621079
320   0.14273857   0.14273857   0.23637979   0.23637753  -4.38137965  -4.38129683  -5.72621079
321   0.14273857   0.14273857   0.23637974   0.23637753  -4.38137797  -4.38129683  -5.72621079
322   0.14273857   0.14273857   0.23637970   0.23637753  -4.38137633  -4.38129683  -5.72621079
323   0.14273857   0.14273857   0.23637965   0.23637753  -4.38137473  -4.38129683  -5.72621079
324   0.14273857   0.14273857   0.23637961   0.23637753  -4.38137315  -4.38129683  -5.72621079
325   0.14273857   0.14273857   0.23637957   0.23637753  -4.38137161  -4.38129683  -5.72621079
326   0.14273857   0.14273857   0.23637953   0.23637753  -4.38137010  -4.38129683  -5.72621079
327   0.14273857   0.14273857   0.23637949   0.23637753  -4.38136862  -4.38129683  -5.72621079
328   0.14273857   0.14273857   0.23637945   0.23637753  -4.38136717  -4.38129683  -5.72621079
329   0.14273857   0.14273857   0.23637941   0.23637753  -4.38136575  -4.38129683  -5.72621079
330   0.14273857   0.14273857   0.23637937   0.23637753  -4.38136436  -4.38129683  -5.72621079
331   0.14273857   0.14273857   0.23637933   0.23637753  -4.38136300  -4.38129683  -5.72621079
332   0.14273857   0.14273857   0.23637930   0.23637753  -4.38136167  -4.38129683  -5.72621079
333   0.14273857   0.14273857   0.23637926   0.23637753  -4.38136036  -4.38129683  -5.72621079
334   0.14273857   0.14273857   0.23637923   0.23637753  -4.38135908  -4.38129683  -5.72621079
335   0.14273857   0.14273857   0.23637919   0.23637753  -4.38135783  -4.38129683  -5.72621079
336   0.14273857   0.14273857   0.23637916   0.23637753  -4.38135660  -4.38129683  -5.72621079
337   0.14273857   0.14273857   0.23637913   0.23637753  -4.38135540  -4.38129683  -5.72621079
338   0.14273857   0.14273857   0.23637909   0.23637753  -4.38135422  -4.38129683  -5.72621079
339   0.14273857   0.14273857   0.23637906   0.23637753  -4.38135306  -4.38129683  -5.72621079
340   0.14273857   0.14273857   0.23637903   0.23637753  -4.38135193  -4.38129683  -5.72621079
341   0.14273857   0.14273857   0.23637900   0.23637753  -4.38135082  -4.38129683  -5.72621079
342   0.14273857   0.14273857   0.23637897   0.23637753  -4.38134974  -4.38129683  -5.72621079
343   0.14273857   0.14273857   0.23637894   0.23637753  -4.38134867  -4.38129683  -5.72621079
344   0.14273857   0.14273857   0.23637891   0.23637753  -4.38134763  -4.38129683  -5.72621079
345   0.14273857   0.14273857   0.23637889   0.23637753  -4.38134661  -4.38129683  -5.72621079
346   0.14273857   0.14273857   0.23637886   0.23637753  -4.38134561  -4.38129683  -5.72621079
347   0.14273857   0.14273857   0.23637883   0.23637753  -4.38134463  -4.38129683  -5.72621079
348   0.14273857   0.14273857   0.23637881   0.23637753  -4.38134367  -4.38129683  -5.72621079
349   0.14273857   0.14273857   0.23637878   0.23637753  -4.38134273  -4.38129683  -5.72621079
350   0.14273857   0.14273857   0.23637876   0.23637753  -4.38134181  -4.38129683  -5.72621079
351   0.14273857   0.14273857   0.23637873   0.23637753  -4.38134090  -4.38129683  -5.72621079
352   0.14273857   0.14273857   0.23637871   0.23637753  -4.38134002  -4.38129683  -5.72621079
353   0.14273857   0.14273857   0.23637868   0.23637753  -4.38133915  -4.38129683  -5.72621079
354   0.14273857   0.14273857   0.23637866   0.23637753  -4.38133830  -4.38129683  -5.72621079
355   0.14273857   0.14273857   0.23637864   0.23637753  -4.38133747  -4.38129683  -5.72621079
356   0.14273857   0.14273857   0.23637862   0.23637753  -4.38133666  -4.38129683  -5.72621079
357   0.14273857   0.14273857   0.23637859   0.23637753  -4.38133586  -4.38129683  -5.72621079
358   0.14273857   0.14273857   0.23637857   0.23637753  -4.38133507  -4.38129683  -5.72621079
359   0.14273857   0.14273857   0.23637855   0.23637753  -4.38133431  -4.38129683  -5.72621079
360   0.14273857   0.14273857   0.23637853   0.23637753  -4.38133356  -4.38129683  -5.72621079
361   0.14273857   0.14273857   0.23637851   0.23637753  -4.38133282  -4.38129683  -5.72621079
362   0.14273857   0.14273857   0.23637849   0.23637753  -4.38133210  -4.38129683  -5.72621079
363   0.14273857   0.14273857   0.23637847   0.23637753  -4.38133139  -4.38129683  -5.72621079
364   0.14273857   0.14273857   0.23637845   0.23637753  -4.38133070  -4.38129683  -5.72621079
365   0.14273857   0.14273857   0.23637843   0.23637753  -4.38133002  -4.38129683  -5.72621079
366   0.14273857   0.14273857   0.23637842   0.23637753  -4.38132936  -4.38129683  -5.72621079
367   0.14273857   0.14273857   0.23637840   0.23637753  -4.38132870  -4.38129683  -5.72621079
368   0.14273857   0.14273857   0.23637838   0.23637753  -4.38132807  -4.38129683  -5.72621079
369   0.14273857   0.14273857   0.23637836   0.23637753  -4.38132744  -4.38129683  -5.72621079
370   0.14273857   0.14273857   0.23637835   0.23637753  -4.38132683  -4.38129683  -5.72621079
371   0.14273857   0.14273857   0.23637833   0.23637753  -4.38132623  -4.38129683  -5.72621079
372   0.14273857   0.14273857   0.23637832   0.23637753  -4.38132564  -4.38129683  -5.72621079
373   0.14273857   0.14273857   0.23637830   0.23637753  -4.38132506  -4.38129683  -5.72621079
374   0.14273857   0.14273857   0.23637828   0.23637753  -4.38132450  -4.38129683  -5.72621079
375   0.14273857   0.14273857   0.23637827   0.23637753  -4.38132394  -4.38129683  -5.72621079
376   0.14273857   0.14273857   0.23637825   0.23637753  -4.38132340  -4.38129683  -5.72621079
377   0.14273857   0.14273857   0.23637824   0.23637753  -4.38132287  -4.38129683  -5.72621079
378   0.14273857   0.14273857   0.23637823   0.23637753  -4.38132235  -4.38129683  -5.72621079
379   0.14273857   0.14273857   0.23637821   0.23637753  -4.38132184  -4.38129683  -5.72621079
380   0.14273857   0.14273857   0.23637820   0.23637753  -4.38132134  -4.38129683  -5.72621079
381   0.14273857   0.14273857   0.23637819   0.23637753  -4.38132085  -4.38129683  -5.72621079
382   0.14273857   0.14273857   0.23637817   0.23637753  -4.38132037  -4.38129683  -5.72621079
383   0.14273857   0.14273857   0.23637816   0.23637753  -4.38131990  -4.38129683  -5.72621079
384   0.14273857   0.14273857   0.23637815   0.23637753  -4.38131944  -4.38129683  -5.72621079
385   0.14273857   0.14273857   0.23637813   0.23637753  -4.38131898  -4.38129683  -5.72621079
386   0.14273857   0.14273857   0.23637812   0.23637753  -4.38131854  -4.38129683  -5.72621079
387   0.14273857   0.14273857   0.23637811   0.23637753  -4.38131811  -4.38129683  -5.72621079
388   0.14273857   0.14273857   0.23637810   0.23637753  -4.38131768  -4.38129683  -5.72621079
389   0.14273857   0.14273857   0.23637809   0.23637753  -4.38131727  -4.38129683  -5.72621079
390   0.14273857   0.14273857   0.23637808   0.23637753  -4.38131686  -4.38129683  -5.72621079
391   0.14273857   0.14273857   0.23637807   0.23637753  -4.38131646  -4.38129683  -5.72621079
392   0.14273857   0.14273857   0.23637806   0.23637753  -4.38131607  -4.38129683  -5.72621079
393   0.14273857   0.14273857   0.23637804   0.23637753  -4.38131568  -4.38129683  -5.72621079
394   0.14273857   0.14273857   0.23637803   0.23637753  -4.38131530  -4.38129683  -5.72621079
395   0.14273857   0.14273857   0.23637802   0.23637753  -4.38131494  -4.38129683  -5.72621079
396   0.14273857   0.14273857   0.23637801   0.23637753  -4.38131457  -4.38129683  -5.72621079
397   0.14273857   0.14273857   0.23637800   0.23637753  -4.38131422  -4.38129683  -5.72621079
398   0.14273857   0.14273857   0.23637800   0.23637753  -4.38131387  -4.38129683  -5.72621079
399   0.14273857   0.14273857   0.23637799   0.23637753  -4.38131353  -4.38129683  -5.72621079
400   0.14273857   0.14273857   0.23637798   0.23637753  -4.38131320  -4.38129683  -5.72621079
401   0.14273857   0.14273857   0.23637797   0.23637753  -4.38131287  -4.38129683  -5.72621079
402   0.14273857   0.14273857   0.23637796   0.23637753  -4.38131255  -4.38129683  -5.72621079
403   0.14273857   0.14273857   0.23637795   0.23637753  -4.38131224  -4.38129683  -5.72621079
404   0.14273857   0.14273857   0.23637794   0.23637753  -4.38131193  -4.38129683  -5.72621079
405   0.14273857   0.14273857   0.23637793   0.23637753  -4.38131163  -4.38129683  -5.72621079
406   0.14273857   0.14273857   0.23637793   0.23637753  -4.38131133  -4.38129683  -5.72621079
407   0.14273857   0.14273857   0.23637792   0.23637753  -4.38131104  -4.38129683  -5.72621079
408   0.14273857   0.14273857   0.23637791   0.23637753  -4.38131076  -4.38129683  -5.72621079
409   0.14273857   0.14273857   0.23637790   0.23637753  -4.38131048  -4.38129683  -5.72621079
410   0.14273857   0.14273857   0.23637790   0.23637753  -4.38131021  -4.38129683  -5.72621079
411   0.14273857   0.14273857   0.23637789   0.23637753  -4.38130994  -4.38129683  -5.72621079
412   0.14273857   0.14273857   0.23637788   0.23637753  -4.38130968  -4.38129683  -5.72621079
413   0.14273857   0.14273857   0.23637787   0.23637753  -4.38130943  -4.38129683  -5.72621079
414   0.14273857   0.14273857   0.23637787   0.23637753  -4.38130917  -4.38129683  -5.72621079
415   0.14273857   0.14273857   0.23637786   0.23637753  -4.38130893  -4.38129683  -5.72621079
416   0.14273857   0.14273857   0.23637785   0.23637753  -4.38130869  -4.38129683  -5.72621079
417   0.14273857   0.14273857   0.23637785   0.23637753  -4.38130845  -4.38129683  -5.72621079
418   0.14273857   0.14273857   0.23637784   0.23637753  -4.38130822  -4.38129683  -5.72621079
419   0.14273857   0.14273857   0.23637784   0.23637753  -4.38130799  -4.38129683  -5.72621079
420   0.14273857   0.14273857   0.23637783   0.23637753  -4.38130777  -4.38129683  -5.72621079
421   0.14273857   0.14273857   0.23637782   0.23637753  -4.38130755  -4.38129683  -5.72621079
422   0.14273857   0.14273857   0.23637782   0.23637753  -4.38130734  -4.38129683  -5.72621079
423   0.14273857   0.14273857   0.23637781   0.23637753  -4.38130713  -4.38129683  -5.72621079
424   0.14273857   0.14273857   0.23637781   0.23637753  -4.38130692  -4.38129683  -5.72621079
425   0.14273857   0.14273857   0.23637780   0.23637753  -4.38130672  -4.38129683  -5.72621079
426   0.14273857   0.14273857   0.23637780   0.23637753  -4.38130652  -4.38129683  -5.72621079
427   0.14273857   0.14273857   0.23637779   0.23637753  -4.38130633  -4.38129683  -5.72621079
428   0.14273857   0.14273857   0.23637779   0.23637753  -4.38130614  -4.38129683  -5.72621079
429   0.14273857   0.14273857   0.23637778   0.23637753  -4.38130596  -4.38129683  -5.72621079
430   0.14273857   0.14273857   0.23637778   0.23637753  -4.38130577  -4.38129683  -5.72621079
431   0.14273857   0.14273857   0.23637777   0.23637753  -4.38130560  -4.38129683  -5.72621079
432   0.14273857   0.14273857   0.23637777   0.23637753  -4.38130542  -4.38129683  -5.72621079
433   0.14273857   0.14273857   0.23637776   0.23637753  -4.38130525  -4.38129683  -5.72621079
434   0.14273857   0.14273857   0.23637776   0.23637753  -4.38130508  -4.38129683  -5.72621079
435   0.14273857   0.14273857   0.23637775   0.23637753  -4.38130492  -4.38129683  -5.72621079
436   0.14273857   0.14273857   0.23637775   0.23637753  -4.38130476  -4.38129683  -5.72621079
437   0.14273857   0.14273857   0.23637774   0.23637753  -4.38130460  -4.38129683  -5.72621079
438   0.14273857   0.14273857   0.23637774   0.23637753  -4.38130444  -4.38129683  -5.72621079
439   0.14273857   0.14273857   0.23637773   0.23637753  -4.38130429  -4.38129683  -5.72621079
440   0.14273857   0.14273857   0.23637773   0.23637753  -4.38130414  -4.38129683  -5.72621079
441   0.14273857   0.14273857   0.23637773   0.23637753  -4.38130400  -4.38129683  -5.72621079
442   0.14273857   0.14273857   0.23637772   0.23637753  -4.38130385  -4.38129683  -5.72621079
443   0.14273857   0.14273857   0.23637772   0.23637753  -4.38130371  -4.38129683  -5.72621079
444   0.14273857   0.14273857   0.23637772   0.23637753  -4.38130358  -4.38129683  -5.72621079
445   0.14273857   0.14273857   0.23637771   0.23637753  -4.38130344  -4.38129683  -5.72621079
446   0.14273857   0.14273857   0.23637771   0.23637753  -4.38130331  -4.38129683  -5.72621079
447   0.14273857   0.14273857   0.23637770   0.23637753  -4.38130318  -4.38129683  -5.72621079
448   0.14273857   0.14273857   0.23637770   0.23637753  -4.38130306  -4.38129683  -5.72621079
449   0.14273857   0.14273857   0.23637770   0.23637753  -4.38130293  -4.38129683  -5.72621079
450   0.14273857   0.14273857   0.23637769   0.23637753  -4.38130281  -4.38129683  -5.72621079
451   0.14273857   0.14273857   0.23637769   0.23637753  -4.38130269  -4.38129683  -5.72621079
452   0.14273857   0.14273857   0.23637769   0.23637753  -4.38130257  -4.38129683  -5.72621079
453   0.14273857   0.14273857   0.23637768   0.23637753  -4.38130246  -4.38129683  -5.72621079
454   0.14273857   0.14273857   0.23637768   0.23637753  -4.38130235  -4.38129683  -5.72621079
455   0.14273857   0.14273857   0.23637768   0.23637753  -4.38130224  -4.38129683  -5.72621079
456   0.14273857   0.14273857   0.23637768   0.23637753  -4.38130213  -4.38129683  -5.72621079
457   0.14273857   0.14273857   0.23637767   0.23637753  -4.38130202  -4.38129683  -5.72621079
458   0.14273857   0.14273857   0.23637767   0.23637753  -4.38130192  -4.38129683  -5.72621079
459   0.14273857   0.14273857   0.23637767   0.23637753  -4.38130182  -4.38129683  -5.72621079
460   0.14273857   0.14273857   0.23637766   0.23637753  -4.38130172  -4.38129683  -5.72621079
461   0.14273857   0.14273857   0.23637766   0.23637753  -4.38130162  -4.38129683  -5.72621079
462   0.14273857   0.14273857   0.23637766   0.23637753  -4.38130153  -4.38129683  -5.72621079
463   0.14273857   0.14273857   0.23637766   0.23637753  -4.38130143  -4.38129683  -5.72621079
464   0.14273857   0.14273857   0.23637765   0.23637753  -4.38130134  -4.38129683  -5.72621079
465   0.14273857   0.14273857   0.23637765   0.23637753  -4.38130125  -4.38129683  -5.72621079
466   0.14273857   0.14273857   0.23637765   0.23637753  -4.38130116  -4.38129683  -5.72621079
467   0.14273857   0.14273857   0.23637765   0.23637753  -4.38130108  -4.38129683  -5.72621079
468   0.14273857   0.14273857   0.23637765   0.23637753  -4.38130099  -4.38129683  -5.72621079
469   0.14273857   0.14273857   0.23637764   0.23637753  -4.38130091  -4.38129683  -5.72621079
470   0.14273857   0.14273857   0.23637764   0.23637753  -4.38130083  -4.38129683  -5.72621079
471   0.14273857   0.14273857   0.23637764   0.23637753  -4.38130075  -4.38129683  -5.72621079
472   0.14273857   0.14273857   0.23637764   0.23637753  -4.38130067  -4.38129683  -5.72621079
473   0.14273857   0.14273857   0.23637763   0.23637753  -4.38130060  -4.38129683  -5.72621079
474   0.14273857   0.14273857   0.23637763   0.23637753  -4.38130052  -4.38129683  -5.72621079
475   0.14273857   0.14273857   0.23637763   0.23637753  -4.38130045  -4.38129683  -5.72621079
476   0.14273857   0.14273857   0.23637763   0.23637753  -4.38130037  -4.38129683  -5.72621079
477   0.14273857   0.14273857   0.23637763   0.23637753  -4.38130030  -4.38129683  -5.72621079
478   0.14273857   0.14273857   0.23637762   0.23637753  -4.38130024  -4.38129683  -5.72621079
479   0.14273857   0.14273857   0.23637762   0.23637753  -4.38130017  -4.38129683  -5.72621079
480   0.14273857   0.14273857   0.23637762   0.23637753  -4.38130010  -4.38129683  -5.72621079
481   0.14273857   0.14273857   0.23637762   0.23637753  -4.38130004  -4.38129683  -5.72621079
482   0.14273857   0.14273857   0.23637762   0.23637753  -4.38129997  -4.38129683  -5.72621079
483   0.14273857   0.14273857   0.23637762   0.23637753  -4.38129991  -4.38129683  -5.72621079
484   0.14273857   0.14273857   0.23637761   0.23637753  -4.38129985  -4.38129683  -5.72621079
485   0.14273857   0.14273857   0.23637761   0.23637753  -4.38129979  -4.38129683  -5.72621079
486   0.14273857   0.14273857   0.23637761   0.23637753  -4.38129973  -4.38129683  -5.72621079
487   0.14273857   0.14273857   0.23637761   0.23637753  -4.38129967  -4.38129683  -5.72621079
488   0.14273857   0.14273857   0.23637761   0.23637753  -4.38129961  -4.38129683  -5.72621079
489   0.14273857   0.14273857   0.23637761   0.23637753  -4.38129956  -4.38129683  -5.72621079
490   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129951  -4.38129683  -5.72621079
491   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129945  -4.38129683  -5.72621079
492   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129940  -4.38129683  -5.72621079
493   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129935  -4.38129683  -5.72621079
494   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129930  -4.38129683  -5.72621079
495   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129925  -4.38129683  -5.72621079
496   0.14273857   0.14273857   0.23637760   0.23637753  -4.38129920  -4.38129683  -5.72621079
497   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129915  -4.38129683  -5.72621079
498   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129911  -4.38129683  -5.72621079
499   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129906  -4.38129683  -5.72621079
500   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129902  -4.38129683  -5.72621079
501   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129897  -4.38129683  -5.72621079
502   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129893  -4.38129683  -5.72621079
503   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129889  -4.38129683  -5.72621079
504   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129885  -4.38129683  -5.72621079
505   0.14273857   0.14273857   0.23637759   0.23637753  -4.38129881  -4.38129683  -5.72621079
506   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129877  -4.38129683  -5.72621079
507   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129873  -4.38129683  -5.72621079
508   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129869  -4.38129683  -5.72621079
509   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129866  -4.38129683  -5.72621079
510   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129862  -4.38129683  -5.72621079
511   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129858  -4.38129683  -5.72621079
512   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129855  -4.38129683  -5.72621079
513   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129852  -4.38129683  -5.72621079
514   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129848  -4.38129683  -5.72621079
515   0.14273857   0.14273857   0.23637758   0.23637753  -4.38129845  -4.38129683  -5.72621079
516   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129842  -4.38129683  -5.72621079
517   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129839  -4.38129683  -5.72621079
518   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129835  -4.38129683  -5.72621079
519   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129832  -4.38129683  -5.72621079
520   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129829  -4.38129683  -5.72621079
521   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129827  -4.38129683  -5.72621079
522   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129824  -4.38129683  -5.72621079
523   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129821  -4.38129683  -5.72621079
524   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129818  -4.38129683  -5.72621079
525   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129815  -4.38129683  -5.72621079
526   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129813  -4.38129683  -5.72621079
527   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129810  -4.38129683  -5.72621079
528   0.14273857   0.14273857   0.23637757   0.23637753  -4.38129808  -4.38129683  -5.72621079
529   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129805  -4.38129683  -5.72621079
530   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129803  -4.38129683  -5.72621079
531   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129800  -4.38129683  -5.72621079
532   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129798  -4.38129683  -5.72621079
533   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129796  -4.38129683  -5.72621079
534   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129794  -4.38129683  -5.72621079
535   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129791  -4.38129683  -5.72621079
536   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129789  -4.38129683  -5.72621079
537   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129787  -4.38129683  -5.72621079
538   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129785  -4.38129683  -5.72621079
539   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129783  -4.38129683  -5.72621079
540   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129781  -4.38129683  -5.72621079
541   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129779  -4.38129683  -5.72621079
542   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129777  -4.38129683  -5.72621079
543   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129775  -4.38129683  -5.72621079
544   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129773  -4.38129683  -5.72621079
545   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129772  -4.38129683  -5.72621079
546   0.14273857   0.14273857   0.23637756   0.23637753  -4.38129770  -4.38129683  -5.72621079
547   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129768  -4.38129683  -5.72621079
548   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129766  -4.38129683  -5.72621079
549   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129765  -4.38129683  -5.72621079
550   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129763  -4.38129683  -5.72621079
551   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129762  -4.38129683  -5.72621079
552   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129760  -4.38129683  -5.72621079
553   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129758  -4.38129683  -5.72621079
554   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129757  -4.38129683  -5.72621079
555   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129756  -4.38129683  -5.72621079
556   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129754  -4.38129683  -5.72621079
557   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129753  -4.38129683  -5.72621079
558   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129751  -4.38129683  -5.72621079
559   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129750  -4.38129683  -5.72621079
560   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129749  -4.38129683  -5.72621079
561   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129747  -4.38129683  -5.72621079
562   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129746  -4.38129683  -5.72621079
563   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129745  -4.38129683  -5.72621079
564   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129744  -4.38129683  -5.72621079
565   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129742  -4.38129683  -5.72621079
566   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129741  -4.38129683  -5.72621079
567   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129740  -4.38129683  -5.72621079
568   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129739  -4.38129683  -5.72621079
569   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129738  -4.38129683  -5.72621079
570   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129737  -4.38129683  -5.72621079
571   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129736  -4.38129683  -5.72621079
572   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129735  -4.38129683  -5.72621079
573   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129734  -4.38129683  -5.72621079
574   0.14273857   0.14273857   0.23637755   0.23637753  -4.38129733  -4.38129683  -5.72621079
575   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129732  -4.38129683  -5.72621079
576   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129731  -4.38129683  -5.72621079
577   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129730  -4.38129683  -5.72621079
578   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129729  -4.38129683  -5.72621079
579   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129728  -4.38129683  -5.72621079
580   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129727  -4.38129683  -5.72621079
581   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129726  -4.38129683  -5.72621079
582   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129725  -4.38129683  -5.72621079
583   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129724  -4.38129683  -5.72621079
584   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129724  -4.38129683  -5.72621079
585   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129723  -4.38129683  -5.72621079
586   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129722  -4.38129683  -5.72621079
587   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129721  -4.38129683  -5.72621079
588   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129720  -4.38129683  -5.72621079
589   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129720  -4.38129683  -5.72621079
590   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129719  -4.38129683  -5.72621079
591   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129718  -4.38129683  -5.72621079
592   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129718  -4.38129683  -5.72621079
593   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129717  -4.38129683  -5.72621079
594   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129716  -4.38129683  -5.72621079
595   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129716  -4.38129683  -5.72621079
596   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129715  -4.38129683  -5.72621079
597   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129714  -4.38129683  -5.72621079
598   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129714  -4.38129683  -5.72621079
599   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129713  -4.38129683  -5.72621079
600   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129712  -4.38129683  -5.72621079
601   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129712  -4.38129683  -5.72621079
602   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129711  -4.38129683  -5.72621079
603   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129711  -4.38129683  -5.72621079
604   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129710  -4.38129683  -5.72621079
605   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129710  -4.38129683  -5.72621079
606   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129709  -4.38129683  -5.72621079
607   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129709  -4.38129683  -5.72621079
608   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129708  -4.38129683  -5.72621079
609   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129708  -4.38129683  -5.72621079
610   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129707  -4.38129683  -5.72621079
611   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129707  -4.38129683  -5.72621079
612   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129706  -4.38129683  -5.72621079
613   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129706  -4.38129683  -5.72621079
614   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129705  -4.38129683  -5.72621079
615   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129705  -4.38129683  -5.72621079
616   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129704  -4.38129683  -5.72621079
617   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129704  -4.38129683  -5.72621079
618   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129704  -4.38129683  -5.72621079
619   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129703  -4.38129683  -5.72621079
620   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129703  -4.38129683  -5.72621079
621   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129702  -4.38129683  -5.72621079
622   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129702  -4.38129683  -5.72621079
623   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129702  -4.38129683  -5.72621079
624   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129701  -4.38129683  -5.72621079
625   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129701  -4.38129683  -5.72621079
626   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129701  -4.38129683  -5.72621079
627   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129700  -4.38129683  -5.72621079
628   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129700  -4.38129683  -5.72621079
629   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129700  -4.38129683  -5.72621079
630   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129699  -4.38129683  -5.72621079
631   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129699  -4.38129683  -5.72621079
632   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129699  -4.38129683  -5.72621079
633   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129698  -4.38129683  -5.72621079
634   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129698  -4.38129683  -5.72621079
635   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129698  -4.38129683  -5.72621079
636   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129697  -4.38129683  -5.72621079
637   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129697  -4.38129683  -5.72621079
638   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129697  -4.38129683  -5.72621079
639   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129697  -4.38129683  -5.72621079
640   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129696  -4.38129683  -5.72621079
641   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129696  -4.38129683  -5.72621079
642   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129696  -4.38129683  -5.72621079
643   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129696  -4.38129683  -5.72621079
644   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129695  -4.38129683  -5.72621079
645   0.14273857   0.14273857   0.23637754   0.23637753  -4.38129695  -4.38129683  -5.72621079
646   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129695  -4.38129683  -5.72621079
647   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129695  -4.38129683  -5.72621079
648   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129694  -4.38129683  -5.72621079
649   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129694  -4.38129683  -5.72621079
650   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129694  -4.38129683  -5.72621079
651   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129694  -4.38129683  -5.72621079
652   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129693  -4.38129683  -5.72621079
653   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129693  -4.38129683  -5.72621079
654   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129693  -4.38129683  -5.72621079
655   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129693  -4.38129683  -5.72621079
656   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129693  -4.38129683  -5.72621079
657   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129692  -4.38129683  -5.72621079
658   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129692  -4.38129683  -5.72621079
659   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129692  -4.38129683  -5.72621079
660   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129692  -4.38129683  -5.72621079
661   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129692  -4.38129683  -5.72621079
662   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129692  -4.38129683  -5.72621079
663   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129691  -4.38129683  -5.72621079
664   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129691  -4.38129683  -5.72621079
665   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129691  -4.38129683  -5.72621079
666   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129691  -4.38129683  -5.72621079
667   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129691  -4.38129683  -5.72621079
668   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129691  -4.38129683  -5.72621079
669   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
670   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
671   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
672   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
673   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
674   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
675   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
676   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129690  -4.38129683  -5.72621079
677   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
678   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
679   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
680   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
681   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
682   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
683   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
684   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129689  -4.38129683  -5.72621079
685   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
686   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
687   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
688   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
689   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
690   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
691   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
692   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
693   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
694   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
695   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129688  -4.38129683  -5.72621079
696   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
697   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
698   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
699   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
700   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
701   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
702   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
703   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
704   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
705   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
706   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
707   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
708   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129687  -4.38129683  -5.72621079
709   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
710   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
711   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
712   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
713   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
714   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
715   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
716   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
717   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
718   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
719   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
720   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
721   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
722   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
723   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
724   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
725   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129686  -4.38129683  -5.72621079
726   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
727   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
728   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
729   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
730   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
731   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
732   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
733   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
734   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
735   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
736   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
737   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
738   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
739   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
740   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
741   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
742   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
743   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
744   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
745   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
746   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
747   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
748   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
749   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
750   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
751   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
752   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
753   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129685  -4.38129683  -5.72621079
754   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
755   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
756   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
757   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
758   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
759   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
760   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
761   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
762   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
763   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
764   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
765   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
766   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
767   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
768   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
769   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
770   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
771   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
772   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
773   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
774   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
775   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
776   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
777   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
778   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
779   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
780   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
781   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
782   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
783   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
784   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
785   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
786   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
787   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
788   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
789   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
790   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
791   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
792   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
793   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
794   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
795   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
796   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
797   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
798   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
799   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
800   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
801   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
802   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
803   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
804   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
805   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
806   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
807   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
808   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
809   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
810   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
811   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
812   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
813   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
814   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
815   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
816   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
817   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
818   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
819   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
820   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
821   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
822   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129684  -4.38129683  -5.72621079
823   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
824   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
825   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
826   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
827   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
828   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
829   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
830   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
831   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
832   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
833   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
834   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
835   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
836   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
837   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
838   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
839   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
840   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
841   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
842   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
843   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
844   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
845   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
846   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
847   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
848   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
849   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
850   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
851   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
852   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
853   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
854   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
855   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
856   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
857   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
858   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
859   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
860   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
861   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
862   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
863   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
864   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
865   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
866   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
867   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
868   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
869   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
870   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
871   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
872   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
873   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
874   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
875   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
876   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
877   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
878   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
879   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
880   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
881   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
882   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
883   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
884   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
885   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
886   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
887   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
888   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
889   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
890   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
891   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
892   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
893   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
894   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
895   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
896   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
897   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
898   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
899   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
900   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
901   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
902   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
903   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
904   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
905   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
906   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
907   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
908   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
909   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
910   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
911   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
912   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
913   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
914   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
915   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
916   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
917   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
918   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
919   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
920   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
921   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
922   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
923   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
924   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
925   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
926   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
927   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
928   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
929   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
930   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
931   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
932   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
933   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
934   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
935   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
936   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
937   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
938   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
939   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
940   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
941   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
942   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
943   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
944   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
945   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
946   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
947   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
948   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
949   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
950   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
951   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
952   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
953   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
954   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
955   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
956   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
957   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
958   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
959   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
960   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
961   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
962   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
963   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
964   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
965   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
966   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
967   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
968   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
969   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
970   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
971   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
972   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
973   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
974   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
975   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
976   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
977   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
978   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
979   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
980   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
981   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
982   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
983   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
984   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
985   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
986   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
987   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
988   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
989   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
990   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
991   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
992   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
993   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
994   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
995   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
996   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
997   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
998   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
999   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079
1000   0.14273857   0.14273857   0.23637753   0.23637753  -4.38129683  -4.38129683  -5.72621079


==> Tracking_Performance_CC_MC_3.txt <==
1   0.11322770   0.10410927   0.15364894   0.15447336  -2.65153738  -3.42728407  -5.72621079
2   0.10709702   0.10410927   0.16871647   0.15447336  -3.94760185  -3.42728407  -5.72621079
3   0.10509845   0.10410927   0.17976061   0.15447336  -4.66196445  -3.42728407  -5.72621079
4   0.10443778   0.10410927   0.18776396   0.15447336  -5.09509204  -3.42728407  -5.72621079
5   0.10421848   0.10410927   0.19346666   0.15447336  -5.37322802  -3.42728407  -5.72621079
6   0.10414558   0.10410927   0.19744282   0.15447336  -5.55600949  -3.42728407  -5.72621079
7   0.10412135   0.10410927   0.20013707   0.15447336  -5.67575515  -3.42728407  -5.72621079
8   0.10411329   0.10410927   0.20188964   0.15447336  -5.75215781  -3.42728407  -5.72621079
9   0.10411060   0.10410927   0.20295729   0.15447336  -5.79819389  -3.42728407  -5.72621079
10   0.10410971   0.10410927   0.20353129   0.15447336  -5.82279883  -3.42728407  -5.72621079
11   0.10410942   0.10410927   0.20375259   0.15447336  -5.83226242  -3.42728407  -5.72621079
12   0.10410932   0.10410927   0.20372410   0.15447336  -5.83105635  -3.42728407  -5.72621079
13   0.10410928   0.10410927   0.20352045   0.15447336  -5.82237167  -3.42728407  -5.72621079
14   0.10410927   0.10410927   0.20319535   0.15447336  -5.80848691  -3.42728407  -5.72621079
15   0.10410927   0.10410927   0.20278731   0.15447336  -5.79102748  -3.42728407  -5.72621079
16   0.10410927   0.10410927   0.20232378   0.15447336  -5.77115072  -3.42728407  -5.72621079
17   0.10410927   0.10410927   0.20182424   0.15447336  -5.74967868  -3.42728407  -5.72621079
18   0.10410927   0.10410927   0.20130246   0.15447336  -5.72719357  -3.42728407  -5.72621079
19   0.10410927   0.10410927   0.20076810   0.15447336  -5.70410631  -3.42728407  -5.72621079
20   0.10410927   0.10410927   0.20022794   0.15447336  -5.68070575  -3.42728407  -5.72621079
21   0.10410927   0.10410927   0.19968668   0.15447336  -5.65719394  -3.42728407  -5.72621079
22   0.10410927   0.10410927   0.19914755   0.15447336  -5.63371132  -3.42728407  -5.72621079
23   0.10410927   0.10410927   0.19861275   0.15447336  -5.61035473  -3.42728407  -5.72621079
24   0.10410927   0.10410927   0.19808378   0.15447336  -5.58719022  -3.42728407  -5.72621079
25   0.10410927   0.10410927   0.19756158   0.15447336  -5.56426211  -3.42728407  -5.72621079
26   0.10410927   0.10410927   0.19704679   0.15447336  -5.54159952  -3.42728407  -5.72621079
27   0.10410927   0.10410927   0.19653977   0.15447336  -5.51922090  -3.42728407  -5.72621079
28   0.10410927   0.10410927   0.19604070   0.15447336  -5.49713722  -3.42728407  -5.72621079
29   0.10410927   0.10410927   0.19554968   0.15447336  -5.47535430  -3.42728407  -5.72621079
30   0.10410927   0.10410927   0.19506669   0.15447336  -5.45387440  -3.42728407  -5.72621079
31   0.10410927   0.10410927   0.19459168   0.15447336  -5.43269728  -3.42728407  -5.72621079
32   0.10410927   0.10410927   0.19412454   0.15447336  -5.41182105  -3.42728407  -5.72621079
33   0.10410927   0.10410927   0.19366517   0.15447336  -5.39124270  -3.42728407  -5.72621079
34   0.10410927   0.10410927   0.19321343   0.15447336  -5.37095845  -3.42728407  -5.72621079
35   0.10410927   0.10410927   0.19276918   0.15447336  -5.35096408  -3.42728407  -5.72621079
36   0.10410927   0.10410927   0.19233226   0.15447336  -5.33125503  -3.42728407  -5.72621079
37   0.10410927   0.10410927   0.19190254   0.15447336  -5.31182659  -3.42728407  -5.72621079
38   0.10410927   0.10410927   0.19147986   0.15447336  -5.29267396  -3.42728407  -5.72621079
39   0.10410927   0.10410927   0.19106406   0.15447336  -5.27379232  -3.42728407  -5.72621079
40   0.10410927   0.10410927   0.19065502   0.15447336  -5.25517687  -3.42728407  -5.72621079
41   0.10410927   0.10410927   0.19025257   0.15447336  -5.23682284  -3.42728407  -5.72621079
42   0.10410927   0.10410927   0.18985659   0.15447336  -5.21872554  -3.42728407  -5.72621079
43   0.10410927   0.10410927   0.18946693   0.15447336  -5.20088033  -3.42728407  -5.72621079
44   0.10410927   0.10410927   0.18908345   0.15447336  -5.18328266  -3.42728407  -5.72621079
45   0.10410927   0.10410927   0.18870604   0.15447336  -5.16592808  -3.42728407  -5.72621079
46   0.10410927   0.10410927   0.18833455   0.15447336  -5.14881220  -3.42728407  -5.72621079
47   0.10410927   0.10410927   0.18796887   0.15447336  -5.13193074  -3.42728407  -5.72621079
48   0.10410927   0.10410927   0.18760887   0.15447336  -5.11527949  -3.42728407  -5.72621079
49   0.10410927   0.10410927   0.18725443   0.15447336  -5.09885435  -3.42728407  -5.72621079
50   0.10410927   0.10410927   0.18690545   0.15447336  -5.08265128  -3.42728407  -5.72621079
51   0.10410927   0.10410927   0.18656179   0.15447336  -5.06666635  -3.42728407  -5.72621079
52   0.10410927   0.10410927   0.18622337   0.15447336  -5.05089570  -3.42728407  -5.72621079
53   0.10410927   0.10410927   0.18589006   0.15447336  -5.03533554  -3.42728407  -5.72621079
54   0.10410927   0.10410927   0.18556177   0.15447336  -5.01998219  -3.42728407  -5.72621079
55   0.10410927   0.10410927   0.18523839   0.15447336  -5.00483202  -3.42728407  -5.72621079
56   0.10410927   0.10410927   0.18491982   0.15447336  -4.98988150  -3.42728407  -5.72621079
57   0.10410927   0.10410927   0.18460597   0.15447336  -4.97512716  -3.42728407  -5.72621079
58   0.10410927   0.10410927   0.18429675   0.15447336  -4.96056561  -3.42728407  -5.72621079
59   0.10410927   0.10410927   0.18399205   0.15447336  -4.94619353  -3.42728407  -5.72621079
60   0.10410927   0.10410927   0.18369180   0.15447336  -4.93200766  -3.42728407  -5.72621079
61   0.10410927   0.10410927   0.18339591   0.15447336  -4.91800483  -3.42728407  -5.72621079
62   0.10410927   0.10410927   0.18310428   0.15447336  -4.90418191  -3.42728407  -5.72621079
63   0.10410927   0.10410927   0.18281684   0.15447336  -4.89053587  -3.42728407  -5.72621079
64   0.10410927   0.10410927   0.18253350   0.15447336  -4.87706371  -3.42728407  -5.72621079
65   0.10410927   0.10410927   0.18225419   0.15447336  -4.86376251  -3.42728407  -5.72621079
66   0.10410927   0.10410927   0.18197883   0.15447336  -4.85062941  -3.42728407  -5.72621079
67   0.10410927   0.10410927   0.18170734   0.15447336  -4.83766160  -3.42728407  -5.72621079
68   0.10410927   0.10410927   0.18143965   0.15447336  -4.82485634  -3.42728407  -5.72621079
69   0.10410927   0.10410927   0.18117570   0.15447336  -4.81221093  -3.42728407  -5.72621079
70   0.10410927   0.10410927   0.18091540   0.15447336  -4.79972275  -3.42728407  -5.72621079
71   0.10410927   0.10410927   0.18065869   0.15447336  -4.78738921  -3.42728407  -5.72621079
72   0.10410927   0.10410927   0.18040550   0.15447336  -4.77520778  -3.42728407  -5.72621079
73   0.10410927   0.10410927   0.18015578   0.15447336  -4.76317600  -3.42728407  -5.72621079
74   0.10410927   0.10410927   0.17990945   0.15447336  -4.75129142  -3.42728407  -5.72621079
75   0.10410927   0.10410927   0.17966645   0.15447336  -4.73955168  -3.42728407  -5.72621079
76   0.10410927   0.10410927   0.17942672   0.15447336  -4.72795445  -3.42728407  -5.72621079
77   0.10410927   0.10410927   0.17919020   0.15447336  -4.71649744  -3.42728407  -5.72621079
78   0.10410927   0.10410927   0.17895684   0.15447336  -4.70517841  -3.42728407  -5.72621079
79   0.10410927   0.10410927   0.17872658   0.15447336  -4.69399518  -3.42728407  -5.72621079
80   0.10410927   0.10410927   0.17849936   0.15447336  -4.68294559  -3.42728407  -5.72621079
81   0.10410927   0.10410927   0.17827513   0.15447336  -4.67202754  -3.42728407  -5.72621079
82   0.10410927   0.10410927   0.17805384   0.15447336  -4.66123896  -3.42728407  -5.72621079
83   0.10410927   0.10410927   0.17783543   0.15447336  -4.65057783  -3.42728407  -5.72621079
84   0.10410927   0.10410927   0.17761985   0.15447336  -4.64004216  -3.42728407  -5.72621079
85   0.10410927   0.10410927   0.17740706   0.15447336  -4.62963001  -3.42728407  -5.72621079
86   0.10410927   0.10410927   0.17719700   0.15447336  -4.61933947  -3.42728407  -5.72621079
87   0.10410927   0.10410927   0.17698963   0.15447336  -4.60916866  -3.42728407  -5.72621079
88   0.10410927   0.10410927   0.17678491   0.15447336  -4.59911576  -3.42728407  -5.72621079
89   0.10410927   0.10410927   0.17658278   0.15447336  -4.58917896  -3.42728407  -5.72621079
90   0.10410927   0.10410927   0.17638320   0.15447336  -4.57935649  -3.42728407  -5.72621079
91   0.10410927   0.10410927   0.17618613   0.15447336  -4.56964662  -3.42728407  -5.72621079
92   0.10410927   0.10410927   0.17599153   0.15447336  -4.56004766  -3.42728407  -5.72621079
93   0.10410927   0.10410927   0.17579936   0.15447336  -4.55055794  -3.42728407  -5.72621079
94   0.10410927   0.10410927   0.17560957   0.15447336  -4.54117581  -3.42728407  -5.72621079
95   0.10410927   0.10410927   0.17542213   0.15447336  -4.53189969  -3.42728407  -5.72621079
96   0.10410927   0.10410927   0.17523699   0.15447336  -4.52272798  -3.42728407  -5.72621079
97   0.10410927   0.10410927   0.17505413   0.15447336  -4.51365915  -3.42728407  -5.72621079
98   0.10410927   0.10410927   0.17487349   0.15447336  -4.50469168  -3.42728407  -5.72621079
99   0.10410927   0.10410927   0.17469505   0.15447336  -4.49582408  -3.42728407  -5.72621079
100   0.10410927   0.10410927   0.17451877   0.15447336  -4.48705488  -3.42728407  -5.72621079
101   0.10410927   0.10410927   0.17434461   0.15447336  -4.47838267  -3.42728407  -5.72621079
102   0.10410927   0.10410927   0.17417254   0.15447336  -4.46980601  -3.42728407  -5.72621079
103   0.10410927   0.10410927   0.17400253   0.15447336  -4.46132355  -3.42728407  -5.72621079
104   0.10410927   0.10410927   0.17383455   0.15447336  -4.45293390  -3.42728407  -5.72621079
105   0.10410927   0.10410927   0.17366855   0.15447336  -4.44463575  -3.42728407  -5.72621079
106   0.10410927   0.10410927   0.17350452   0.15447336  -4.43642779  -3.42728407  -5.72621079
107   0.10410927   0.10410927   0.17334241   0.15447336  -4.42830873  -3.42728407  -5.72621079
108   0.10410927   0.10410927   0.17318220   0.15447336  -4.42027730  -3.42728407  -5.72621079
109   0.10410927   0.10410927   0.17302386   0.15447336  -4.41233227  -3.42728407  -5.72621079
110   0.10410927   0.10410927   0.17286737   0.15447336  -4.40447242  -3.42728407  -5.72621079
111   0.10410927   0.10410927   0.17271268   0.15447336  -4.39669655  -3.42728407  -5.72621079
112   0.10410927   0.10410927   0.17255978   0.15447336  -4.38900349  -3.42728407  -5.72621079
113   0.10410927   0.10410927   0.17240863   0.15447336  -4.38139209  -3.42728407  -5.72621079
114   0.10410927   0.10410927   0.17225921   0.15447336  -4.37386120  -3.42728407  -5.72621079
115   0.10410927   0.10410927   0.17211150   0.15447336  -4.36640972  -3.42728407  -5.72621079
116   0.10410927   0.10410927   0.17196546   0.15447336  -4.35903655  -3.42728407  -5.72621079
117   0.10410927   0.10410927   0.17182107   0.15447336  -4.35174062  -3.42728407  -5.72621079
118   0.10410927   0.10410927   0.17167831   0.15447336  -4.34452086  -3.42728407  -5.72621079
119   0.10410927   0.10410927   0.17153716   0.15447336  -4.33737624  -3.42728407  -5.72621079
120   0.10410927   0.10410927   0.17139758   0.15447336  -4.33030574  -3.42728407  -5.72621079
121   0.10410927   0.10410927   0.17125955   0.15447336  -4.32330835  -3.42728407  -5.72621079
122   0.10410927   0.10410927   0.17112306   0.15447336  -4.31638308  -3.42728407  -5.72621079
123   0.10410927   0.10410927   0.17098808   0.15447336  -4.30952897  -3.42728407  -5.72621079
124   0.10410927   0.10410927   0.17085459   0.15447336  -4.30274506  -3.42728407  -5.72621079
125   0.10410927   0.10410927   0.17072256   0.15447336  -4.29603041  -3.42728407  -5.72621079
126   0.10410927   0.10410927   0.17059198   0.15447336  -4.28938410  -3.42728407  -5.72621079
127   0.10410927   0.10410927   0.17046281   0.15447336  -4.28280523  -3.42728407  -5.72621079
128   0.10410927   0.10410927   0.17033506   0.15447336  -4.27629291  -3.42728407  -5.72621079
129   0.10410927   0.10410927   0.17020868   0.15447336  -4.26984624  -3.42728407  -5.72621079
130   0.10410927   0.10410927   0.17008367   0.15447336  -4.26346439  -3.42728407  -5.72621079
131   0.10410927   0.10410927   0.16996000   0.15447336  -4.25714649  -3.42728407  -5.72621079
132   0.10410927   0.10410927   0.16983765   0.15447336  -4.25089171  -3.42728407  -5.72621079
133   0.10410927   0.10410927   0.16971661   0.15447336  -4.24469923  -3.42728407  -5.72621079
134   0.10410927   0.10410927   0.16959686   0.15447336  -4.23856825  -3.42728407  -5.72621079
135   0.10410927   0.10410927   0.16947838   0.15447336  -4.23249797  -3.42728407  -5.72621079
136   0.10410927   0.10410927   0.16936114   0.15447336  -4.22648761  -3.42728407  -5.72621079
137   0.10410927   0.10410927   0.16924514   0.15447336  -4.22053641  -3.42728407  -5.72621079
138   0.10410927   0.10410927   0.16913036   0.15447336  -4.21464359  -3.42728407  -5.72621079
139   0.10410927   0.10410927   0.16901678   0.15447336  -4.20880843  -3.42728407  -5.72621079
140   0.10410927   0.10410927   0.16890438   0.15447336  -4.20303019  -3.42728407  -5.72621079
141   0.10410927   0.10410927   0.16879314   0.15447336  -4.19730815  -3.42728407  -5.72621079
142   0.10410927   0.10410927   0.16868306   0.15447336  -4.19164160  -3.42728407  -5.72621079
143   0.10410927   0.10410927   0.16857411   0.15447336  -4.18602984  -3.42728407  -5.72621079
144   0.10410927   0.10410927   0.16846629   0.15447336  -4.18047219  -3.42728407  -5.72621079
145   0.10410927   0.10410927   0.16835956   0.15447336  -4.17496796  -3.42728407  -5.72621079
146   0.10410927   0.10410927   0.16825393   0.15447336  -4.16951650  -3.42728407  -5.72621079
147   0.10410927   0.10410927   0.16814937   0.15447336  -4.16411716  -3.42728407  -5.72621079
148   0.10410927   0.10410927   0.16804588   0.15447336  -4.15876927  -3.42728407  -5.72621079
149   0.10410927   0.10410927   0.16794342   0.15447336  -4.15347222  -3.42728407  -5.72621079
150   0.10410927   0.10410927   0.16784201   0.15447336  -4.14822537  -3.42728407  -5.72621079
151   0.10410927   0.10410927   0.16774161   0.15447336  -4.14302811  -3.42728407  -5.72621079
152   0.10410927   0.10410927   0.16764221   0.15447336  -4.13787984  -3.42728407  -5.72621079
153   0.10410927   0.10410927   0.16754381   0.15447336  -4.13277995  -3.42728407  -5.72621079
154   0.10410927   0.10410927   0.16744639   0.15447336  -4.12772787  -3.42728407  -5.72621079
155   0.10410927   0.10410927   0.16734993   0.15447336  -4.12272300  -3.42728407  -5.72621079
156   0.10410927   0.10410927   0.16725443   0.15447336  -4.11776479  -3.42728407  -5.72621079
157   0.10410927   0.10410927   0.16715987   0.15447336  -4.11285267  -3.42728407  -5.72621079
158   0.10410927   0.10410927   0.16706624   0.15447336  -4.10798609  -3.42728407  -5.72621079
159   0.10410927   0.10410927   0.16697353   0.15447336  -4.10316449  -3.42728407  -5.72621079
160   0.10410927   0.10410927   0.16688172   0.15447336  -4.09838736  -3.42728407  -5.72621079
161   0.10410927   0.10410927   0.16679080   0.15447336  -4.09365416  -3.42728407  -5.72621079
162   0.10410927   0.10410927   0.16670077   0.15447336  -4.08896436  -3.42728407  -5.72621079
163   0.10410927   0.10410927   0.16661161   0.15447336  -4.08431746  -3.42728407  -5.72621079
164   0.10410927   0.10410927   0.16652331   0.15447336  -4.07971295  -3.42728407  -5.72621079
165   0.10410927   0.10410927   0.16643586   0.15447336  -4.07515034  -3.42728407  -5.72621079
166   0.10410927   0.10410927   0.16634925   0.15447336  -4.07062912  -3.42728407  -5.72621079
167   0.10410927   0.10410927   0.16626347   0.15447336  -4.06614883  -3.42728407  -5.72621079
168   0.10410927   0.10410927   0.16617850   0.15447336  -4.06170898  -3.42728407  -5.72621079
169   0.10410927   0.10410927   0.16609435   0.15447336  -4.05730910  -3.42728407  -5.72621079
170   0.10410927   0.10410927   0.16601099   0.15447336  -4.05294874  -3.42728407  -5.72621079
171   0.10410927   0.10410927   0.16592842   0.15447336  -4.04862743  -3.42728407  -5.72621079
172   0.10410927   0.10410927   0.16584662   0.15447336  -4.04434473  -3.42728407  -5.72621079
173   0.10410927   0.10410927   0.16576560   0.15447336  -4.04010019  -3.42728407  -5.72621079
174   0.10410927   0.10410927   0.16568533   0.15447336  -4.03589338  -3.42728407  -5.72621079
175   0.10410927   0.10410927   0.16560582   0.15447336  -4.03172387  -3.42728407  -5.72621079
176   0.10410927   0.10410927   0.16552704   0.15447336  -4.02759123  -3.42728407  -5.72621079
177   0.10410927   0.10410927   0.16544900   0.15447336  -4.02349505  -3.42728407  -5.72621079
178   0.10410927   0.10410927   0.16537168   0.15447336  -4.01943492  -3.42728407  -5.72621079
179   0.10410927   0.10410927   0.16529508   0.15447336  -4.01541042  -3.42728407  -5.72621079
180   0.10410927   0.10410927   0.16521918   0.15447336  -4.01142115  -3.42728407  -5.72621079
181   0.10410927   0.10410927   0.16514397   0.15447336  -4.00746673  -3.42728407  -5.72621079
182   0.10410927   0.10410927   0.16506946   0.15447336  -4.00354676  -3.42728407  -5.72621079
183   0.10410927   0.10410927   0.16499563   0.15447336  -3.99966086  -3.42728407  -5.72621079
184   0.10410927   0.10410927   0.16492247   0.15447336  -3.99580865  -3.42728407  -5.72621079
185   0.10410927   0.10410927   0.16484997   0.15447336  -3.99198976  -3.42728407  -5.72621079
186   0.10410927   0.10410927   0.16477814   0.15447336  -3.98820382  -3.42728407  -5.72621079
187   0.10410927   0.10410927   0.16470695   0.15447336  -3.98445046  -3.42728407  -5.72621079
188   0.10410927   0.10410927   0.16463640   0.15447336  -3.98072933  -3.42728407  -5.72621079
189   0.10410927   0.10410927   0.16456649   0.15447336  -3.97704007  -3.42728407  -5.72621079
190   0.10410927   0.10410927   0.16449720   0.15447336  -3.97338234  -3.42728407  -5.72621079
191   0.10410927   0.10410927   0.16442853   0.15447336  -3.96975579  -3.42728407  -5.72621079
192   0.10410927   0.10410927   0.16436048   0.15447336  -3.96616009  -3.42728407  -5.72621079
193   0.10410927   0.10410927   0.16429303   0.15447336  -3.96259489  -3.42728407  -5.72621079
194   0.10410927   0.10410927   0.16422618   0.15447336  -3.95905987  -3.42728407  -5.72621079
195   0.10410927   0.10410927   0.16415992   0.15447336  -3.95555471  -3.42728407  -5.72621079
196   0.10410927   0.10410927   0.16409424   0.15447336  -3.95207908  -3.42728407  -5.72621079
197   0.10410927   0.10410927   0.16402915   0.15447336  -3.94863266  -3.42728407  -5.72621079
198   0.10410927   0.10410927   0.16396462   0.15447336  -3.94521515  -3.42728407  -5.72621079
199   0.10410927   0.10410927   0.16390066   0.15447336  -3.94182623  -3.42728407  -5.72621079
200   0.10410927   0.10410927   0.16383726   0.15447336  -3.93846560  -3.42728407  -5.72621079
201   0.10410927   0.10410927   0.16377441   0.15447336  -3.93513296  -3.42728407  -5.72621079
202   0.10410927   0.10410927   0.16371211   0.15447336  -3.93182802  -3.42728407  -5.72621079
203   0.10410927   0.10410927   0.16365034   0.15447336  -3.92855048  -3.42728407  -5.72621079
204   0.10410927   0.10410927   0.16358911   0.15447336  -3.92530005  -3.42728407  -5.72621079
205   0.10410927   0.10410927   0.16352841   0.15447336  -3.92207645  -3.42728407  -5.72621079
206   0.10410927   0.10410927   0.16346823   0.15447336  -3.91887939  -3.42728407  -5.72621079
207   0.10410927   0.10410927   0.16340857   0.15447336  -3.91570861  -3.42728407  -5.72621079
208   0.10410927   0.10410927   0.16334942   0.15447336  -3.91256382  -3.42728407  -5.72621079
209   0.10410927   0.10410927   0.16329077   0.15447336  -3.90944476  -3.42728407  -5.72621079
210   0.10410927   0.10410927   0.16323262   0.15447336  -3.90635115  -3.42728407  -5.72621079
211   0.10410927   0.10410927   0.16317497   0.15447336  -3.90328275  -3.42728407  -5.72621079
212   0.10410927   0.10410927   0.16311780   0.15447336  -3.90023927  -3.42728407  -5.72621079
213   0.10410927   0.10410927   0.16306112   0.15447336  -3.89722048  -3.42728407  -5.72621079
214   0.10410927   0.10410927   0.16300491   0.15447336  -3.89422611  -3.42728407  -5.72621079
215   0.10410927   0.10410927   0.16294918   0.15447336  -3.89125592  -3.42728407  -5.72621079
216   0.10410927   0.10410927   0.16289392   0.15447336  -3.88830966  -3.42728407  -5.72621079
217   0.10410927   0.10410927   0.16283912   0.15447336  -3.88538708  -3.42728407  -5.72621079
218   0.10410927   0.10410927   0.16278478   0.15447336  -3.88248795  -3.42728407  -5.72621079
219   0.10410927   0.10410927   0.16273089   0.15447336  -3.87961202  -3.42728407  -5.72621079
220   0.10410927   0.10410927   0.16267745   0.15447336  -3.87675907  -3.42728407  -5.72621079
221   0.10410927   0.10410927   0.16262445   0.15447336  -3.87392886  -3.42728407  -5.72621079
222   0.10410927   0.10410927   0.16257189   0.15447336  -3.87112115  -3.42728407  -5.72621079
223   0.10410927   0.10410927   0.16251976   0.15447336  -3.86833574  -3.42728407  -5.72621079
224   0.10410927   0.10410927   0.16246807   0.15447336  -3.86557238  -3.42728407  -5.72621079
225   0.10410927   0.10410927   0.16241680   0.15447336  -3.86283087  -3.42728407  -5.72621079
226   0.10410927   0.10410927   0.16236594   0.15447336  -3.86011098  -3.42728407  -5.72621079
227   0.10410927   0.10410927   0.16231551   0.15447336  -3.85741250  -3.42728407  -5.72621079
228   0.10410927   0.10410927   0.16226549   0.15447336  -3.85473522  -3.42728407  -5.72621079
229   0.10410927   0.10410927   0.16221587   0.15447336  -3.85207892  -3.42728407  -5.72621079
230   0.10410927   0.10410927   0.16216666   0.15447336  -3.84944341  -3.42728407  -5.72621079
231   0.10410927   0.10410927   0.16211784   0.15447336  -3.84682847  -3.42728407  -5.72621079
232   0.10410927   0.10410927   0.16206942   0.15447336  -3.84423390  -3.42728407  -5.72621079
233   0.10410927   0.10410927   0.16202140   0.15447336  -3.84165951  -3.42728407  -5.72621079
234   0.10410927   0.10410927   0.16197375   0.15447336  -3.83910509  -3.42728407  -5.72621079
235   0.10410927   0.10410927   0.16192650   0.15447336  -3.83657045  -3.42728407  -5.72621079
236   0.10410927   0.10410927   0.16187962   0.15447336  -3.83405541  -3.42728407  -5.72621079
237   0.10410927   0.10410927   0.16183311   0.15447336  -3.83155976  -3.42728407  -5.72621079
238   0.10410927   0.10410927   0.16178698   0.15447336  -3.82908332  -3.42728407  -5.72621079
239   0.10410927   0.10410927   0.16174121   0.15447336  -3.82662591  -3.42728407  -5.72621079
240   0.10410927   0.10410927   0.16169581   0.15447336  -3.82418734  -3.42728407  -5.72621079
241   0.10410927   0.10410927   0.16165077   0.15447336  -3.82176743  -3.42728407  -5.72621079
242   0.10410927   0.10410927   0.16160608   0.15447336  -3.81936601  -3.42728407  -5.72621079
243   0.10410927   0.10410927   0.16156175   0.15447336  -3.81698288  -3.42728407  -5.72621079
244   0.10410927   0.10410927   0.16151776   0.15447336  -3.81461789  -3.42728407  -5.72621079
245   0.10410927   0.10410927   0.16147412   0.15447336  -3.81227085  -3.42728407  -5.72621079
246   0.10410927   0.10410927   0.16143083   0.15447336  -3.80994160  -3.42728407  -5.72621079
247   0.10410927   0.10410927   0.16138787   0.15447336  -3.80762996  -3.42728407  -5.72621079
248   0.10410927   0.10410927   0.16134525   0.15447336  -3.80533578  -3.42728407  -5.72621079
249   0.10410927   0.10410927   0.16130296   0.15447336  -3.80305888  -3.42728407  -5.72621079
250   0.10410927   0.10410927   0.16126100   0.15447336  -3.80079910  -3.42728407  -5.72621079
251   0.10410927   0.10410927   0.16121937   0.15447336  -3.79855629  -3.42728407  -5.72621079
252   0.10410927   0.10410927   0.16117805   0.15447336  -3.79633028  -3.42728407  -5.72621079
253   0.10410927   0.10410927   0.16113706   0.15447336  -3.79412091  -3.42728407  -5.72621079
254   0.10410927   0.10410927   0.16109639   0.15447336  -3.79192803  -3.42728407  -5.72621079
255   0.10410927   0.10410927   0.16105602   0.15447336  -3.78975149  -3.42728407  -5.72621079
256   0.10410927   0.10410927   0.16101597   0.15447336  -3.78759113  -3.42728407  -5.72621079
257   0.10410927   0.10410927   0.16097622   0.15447336  -3.78544680  -3.42728407  -5.72621079
258   0.10410927   0.10410927   0.16093678   0.15447336  -3.78331836  -3.42728407  -5.72621079
259   0.10410927   0.10410927   0.16089764   0.15447336  -3.78120566  -3.42728407  -5.72621079
260   0.10410927   0.10410927   0.16085880   0.15447336  -3.77910855  -3.42728407  -5.72621079
261   0.10410927   0.10410927   0.16082025   0.15447336  -3.77702689  -3.42728407  -5.72621079
262   0.10410927   0.10410927   0.16078200   0.15447336  -3.77496054  -3.42728407  -5.72621079
263   0.10410927   0.10410927   0.16074403   0.15447336  -3.77290936  -3.42728407  -5.72621079
264   0.10410927   0.10410927   0.16070636   0.15447336  -3.77087320  -3.42728407  -5.72621079
265   0.10410927   0.10410927   0.16066896   0.15447336  -3.76885194  -3.42728407  -5.72621079
266   0.10410927   0.10410927   0.16063185   0.15447336  -3.76684543  -3.42728407  -5.72621079
267   0.10410927   0.10410927   0.16059502   0.15447336  -3.76485355  -3.42728407  -5.72621079
268   0.10410927   0.10410927   0.16055846   0.15447336  -3.76287615  -3.42728407  -5.72621079
269   0.10410927   0.10410927   0.16052218   0.15447336  -3.76091311  -3.42728407  -5.72621079
270   0.10410927   0.10410927   0.16048617   0.15447336  -3.75896430  -3.42728407  -5.72621079
271   0.10410927   0.10410927   0.16045043   0.15447336  -3.75702960  -3.42728407  -5.72621079
272   0.10410927   0.10410927   0.16041495   0.15447336  -3.75510886  -3.42728407  -5.72621079
273   0.10410927   0.10410927   0.16037974   0.15447336  -3.75320198  -3.42728407  -5.72621079
274   0.10410927   0.10410927   0.16034478   0.15447336  -3.75130881  -3.42728407  -5.72621079
275   0.10410927   0.10410927   0.16031009   0.15447336  -3.74942925  -3.42728407  -5.72621079
276   0.10410927   0.10410927   0.16027565   0.15447336  -3.74756318  -3.42728407  -5.72621079
277   0.10410927   0.10410927   0.16024147   0.15447336  -3.74571046  -3.42728407  -5.72621079
278   0.10410927   0.10410927   0.16020754   0.15447336  -3.74387098  -3.42728407  -5.72621079
279   0.10410927   0.10410927   0.16017385   0.15447336  -3.74204463  -3.42728407  -5.72621079
280   0.10410927   0.10410927   0.16014042   0.15447336  -3.74023129  -3.42728407  -5.72621079
281   0.10410927   0.10410927   0.16010723   0.15447336  -3.73843084  -3.42728407  -5.72621079
282   0.10410927   0.10410927   0.16007428   0.15447336  -3.73664317  -3.42728407  -5.72621079
283   0.10410927   0.10410927   0.16004157   0.15447336  -3.73486817  -3.42728407  -5.72621079
284   0.10410927   0.10410927   0.16000910   0.15447336  -3.73310572  -3.42728407  -5.72621079
285   0.10410927   0.10410927   0.15997686   0.15447336  -3.73135573  -3.42728407  -5.72621079
286   0.10410927   0.10410927   0.15994486   0.15447336  -3.72961807  -3.42728407  -5.72621079
287   0.10410927   0.10410927   0.15991309   0.15447336  -3.72789264  -3.42728407  -5.72621079
288   0.10410927   0.10410927   0.15988155   0.15447336  -3.72617933  -3.42728407  -5.72621079
289   0.10410927   0.10410927   0.15985024   0.15447336  -3.72447805  -3.42728407  -5.72621079
290   0.10410927   0.10410927   0.15981915   0.15447336  -3.72278867  -3.42728407  -5.72621079
291   0.10410927   0.10410927   0.15978829   0.15447336  -3.72111111  -3.42728407  -5.72621079
292   0.10410927   0.10410927   0.15975765   0.15447336  -3.71944526  -3.42728407  -5.72621079
293   0.10410927   0.10410927   0.15972722   0.15447336  -3.71779102  -3.42728407  -5.72621079
294   0.10410927   0.10410927   0.15969702   0.15447336  -3.71614829  -3.42728407  -5.72621079
295   0.10410927   0.10410927   0.15966703   0.15447336  -3.71451696  -3.42728407  -5.72621079
296   0.10410927   0.10410927   0.15963725   0.15447336  -3.71289695  -3.42728407  -5.72621079
297   0.10410927   0.10410927   0.15960769   0.15447336  -3.71128816  -3.42728407  -5.72621079
298   0.10410927   0.10410927   0.15957833   0.15447336  -3.70969048  -3.42728407  -5.72621079
299   0.10410927   0.10410927   0.15954918   0.15447336  -3.70810383  -3.42728407  -5.72621079
300   0.10410927   0.10410927   0.15952024   0.15447336  -3.70652811  -3.42728407  -5.72621079
301   0.10410927   0.10410927   0.15949150   0.15447336  -3.70496323  -3.42728407  -5.72621079
302   0.10410927   0.10410927   0.15946297   0.15447336  -3.70340909  -3.42728407  -5.72621079
303   0.10410927   0.10410927   0.15943464   0.15447336  -3.70186561  -3.42728407  -5.72621079
304   0.10410927   0.10410927   0.15940650   0.15447336  -3.70033270  -3.42728407  -5.72621079
305   0.10410927   0.10410927   0.15937856   0.15447336  -3.69881026  -3.42728407  -5.72621079
306   0.10410927   0.10410927   0.15935082   0.15447336  -3.69729822  -3.42728407  -5.72621079
307   0.10410927   0.10410927   0.15932327   0.15447336  -3.69579647  -3.42728407  -5.72621079
308   0.10410927   0.10410927   0.15929592   0.15447336  -3.69430494  -3.42728407  -5.72621079
309   0.10410927   0.10410927   0.15926875   0.15447336  -3.69282354  -3.42728407  -5.72621079
310   0.10410927   0.10410927   0.15924177   0.15447336  -3.69135219  -3.42728407  -5.72621079
311   0.10410927   0.10410927   0.15921498   0.15447336  -3.68989080  -3.42728407  -5.72621079
312   0.10410927   0.10410927   0.15918838   0.15447336  -3.68843928  -3.42728407  -5.72621079
313   0.10410927   0.10410927   0.15916196   0.15447336  -3.68699757  -3.42728407  -5.72621079
314   0.10410927   0.10410927   0.15913572   0.15447336  -3.68556556  -3.42728407  -5.72621079
315   0.10410927   0.10410927   0.15910966   0.15447336  -3.68414320  -3.42728407  -5.72621079
316   0.10410927   0.10410927   0.15908378   0.15447336  -3.68273039  -3.42728407  -5.72621079
317   0.10410927   0.10410927   0.15905808   0.15447336  -3.68132706  -3.42728407  -5.72621079
318   0.10410927   0.10410927   0.15903256   0.15447336  -3.67993313  -3.42728407  -5.72621079
319   0.10410927   0.10410927   0.15900721   0.15447336  -3.67854852  -3.42728407  -5.72621079
320   0.10410927   0.10410927   0.15898203   0.15447336  -3.67717315  -3.42728407  -5.72621079
321   0.10410927   0.10410927   0.15895703   0.15447336  -3.67580696  -3.42728407  -5.72621079
322   0.10410927   0.10410927   0.15893220   0.15447336  -3.67444986  -3.42728407  -5.72621079
323   0.10410927   0.10410927   0.15890753   0.15447336  -3.67310179  -3.42728407  -5.72621079
324   0.10410927   0.10410927   0.15888303   0.15447336  -3.67176266  -3.42728407  -5.72621079
325   0.10410927   0.10410927   0.15885870   0.15447336  -3.67043241  -3.42728407  -5.72621079
326   0.10410927   0.10410927   0.15883454   0.15447336  -3.66911096  -3.42728407  -5.72621079
327   0.10410927   0.10410927   0.15881053   0.15447336  -3.66779824  -3.42728407  -5.72621079
328   0.10410927   0.10410927   0.15878669   0.15447336  -3.66649418  -3.42728407  -5.72621079
329   0.10410927   0.10410927   0.15876301   0.15447336  -3.66519872  -3.42728407  -5.72621079
330   0.10410927   0.10410927   0.15873949   0.15447336  -3.66391178  -3.42728407  -5.72621079
331   0.10410927   0.10410927   0.15871613   0.15447336  -3.66263329  -3.42728407  -5.72621079
332   0.10410927   0.10410927   0.15869292   0.15447336  -3.66136319  -3.42728407  -5.72621079
333   0.10410927   0.10410927   0.15866987   0.15447336  -3.66010141  -3.42728407  -5.72621079
334   0.10410927   0.10410927   0.15864697   0.15447336  -3.65884788  -3.42728407  -5.72621079
335   0.10410927   0.10410927   0.15862423   0.15447336  -3.65760254  -3.42728407  -5.72621079
336   0.10410927   0.10410927   0.15860163   0.15447336  -3.65636532  -3.42728407  -5.72621079
337   0.10410927   0.10410927   0.15857919   0.15447336  -3.65513616  -3.42728407  -5.72621079
338   0.10410927   0.10410927   0.15855690   0.15447336  -3.65391499  -3.42728407  -5.72621079
339   0.10410927   0.10410927   0.15853475   0.15447336  -3.65270175  -3.42728407  -5.72621079
340   0.10410927   0.10410927   0.15851275   0.15447336  -3.65149637  -3.42728407  -5.72621079
341   0.10410927   0.10410927   0.15849090   0.15447336  -3.65029881  -3.42728407  -5.72621079
342   0.10410927   0.10410927   0.15846919   0.15447336  -3.64910898  -3.42728407  -5.72621079
343   0.10410927   0.10410927   0.15844763   0.15447336  -3.64792684  -3.42728407  -5.72621079
344   0.10410927   0.10410927   0.15842620   0.15447336  -3.64675232  -3.42728407  -5.72621079
345   0.10410927   0.10410927   0.15840492   0.15447336  -3.64558536  -3.42728407  -5.72621079
346   0.10410927   0.10410927   0.15838377   0.15447336  -3.64442591  -3.42728407  -5.72621079
347   0.10410927   0.10410927   0.15836277   0.15447336  -3.64327390  -3.42728407  -5.72621079
348   0.10410927   0.10410927   0.15834190   0.15447336  -3.64212928  -3.42728407  -5.72621079
349   0.10410927   0.10410927   0.15832117   0.15447336  -3.64099198  -3.42728407  -5.72621079
350   0.10410927   0.10410927   0.15830057   0.15447336  -3.63986196  -3.42728407  -5.72621079
351   0.10410927   0.10410927   0.15828011   0.15447336  -3.63873915  -3.42728407  -5.72621079
352   0.10410927   0.10410927   0.15825978   0.15447336  -3.63762351  -3.42728407  -5.72621079
353   0.10410927   0.10410927   0.15823959   0.15447336  -3.63651496  -3.42728407  -5.72621079
354   0.10410927   0.10410927   0.15821952   0.15447336  -3.63541347  -3.42728407  -5.72621079
355   0.10410927   0.10410927   0.15819959   0.15447336  -3.63431897  -3.42728407  -5.72621079
356   0.10410927   0.10410927   0.15817978   0.15447336  -3.63323141  -3.42728407  -5.72621079
357   0.10410927   0.10410927   0.15816010   0.15447336  -3.63215074  -3.42728407  -5.72621079
358   0.10410927   0.10410927   0.15814055   0.15447336  -3.63107690  -3.42728407  -5.72621079
359   0.10410927   0.10410927   0.15812112   0.15447336  -3.63000985  -3.42728407  -5.72621079
360   0.10410927   0.10410927   0.15810182   0.15447336  -3.62894953  -3.42728407  -5.72621079
361   0.10410927   0.10410927   0.15808264   0.15447336  -3.62789588  -3.42728407  -5.72621079
362   0.10410927   0.10410927   0.15806359   0.15447336  -3.62684886  -3.42728407  -5.72621079
363   0.10410927   0.10410927   0.15804466   0.15447336  -3.62580842  -3.42728407  -5.72621079
364   0.10410927   0.10410927   0.15802584   0.15447336  -3.62477451  -3.42728407  -5.72621079
365   0.10410927   0.10410927   0.15800715   0.15447336  -3.62374708  -3.42728407  -5.72621079
366   0.10410927   0.10410927   0.15798858   0.15447336  -3.62272607  -3.42728407  -5.72621079
367   0.10410927   0.10410927   0.15797013   0.15447336  -3.62171145  -3.42728407  -5.72621079
368   0.10410927   0.10410927   0.15795179   0.15447336  -3.62070315  -3.42728407  -5.72621079
369   0.10410927   0.10410927   0.15793357   0.15447336  -3.61970114  -3.42728407  -5.72621079
370   0.10410927   0.10410927   0.15791546   0.15447336  -3.61870537  -3.42728407  -5.72621079
371   0.10410927   0.10410927   0.15789747   0.15447336  -3.61771579  -3.42728407  -5.72621079
372   0.10410927   0.10410927   0.15787960   0.15447336  -3.61673235  -3.42728407  -5.72621079
373   0.10410927   0.10410927   0.15786183   0.15447336  -3.61575501  -3.42728407  -5.72621079
374   0.10410927   0.10410927   0.15784418   0.15447336  -3.61478372  -3.42728407  -5.72621079
375   0.10410927   0.10410927   0.15782664   0.15447336  -3.61381844  -3.42728407  -5.72621079
376   0.10410927   0.10410927   0.15780921   0.15447336  -3.61285912  -3.42728407  -5.72621079
377   0.10410927   0.10410927   0.15779189   0.15447336  -3.61190571  -3.42728407  -5.72621079
378   0.10410927   0.10410927   0.15777468   0.15447336  -3.61095818  -3.42728407  -5.72621079
379   0.10410927   0.10410927   0.15775757   0.15447336  -3.61001648  -3.42728407  -5.72621079
380   0.10410927   0.10410927   0.15774058   0.15447336  -3.60908056  -3.42728407  -5.72621079
381   0.10410927   0.10410927   0.15772368   0.15447336  -3.60815039  -3.42728407  -5.72621079
382   0.10410927   0.10410927   0.15770690   0.15447336  -3.60722592  -3.42728407  -5.72621079
383   0.10410927   0.10410927   0.15769022   0.15447336  -3.60630711  -3.42728407  -5.72621079
384   0.10410927   0.10410927   0.15767364   0.15447336  -3.60539392  -3.42728407  -5.72621079
385   0.10410927   0.10410927   0.15765716   0.15447336  -3.60448630  -3.42728407  -5.72621079
386   0.10410927   0.10410927   0.15764079   0.15447336  -3.60358422  -3.42728407  -5.72621079
387   0.10410927   0.10410927   0.15762452   0.15447336  -3.60268763  -3.42728407  -5.72621079
388   0.10410927   0.10410927   0.15760835   0.15447336  -3.60179650  -3.42728407  -5.72621079
389   0.10410927   0.10410927   0.15759228   0.15447336  -3.60091078  -3.42728407  -5.72621079
390   0.10410927   0.10410927   0.15757631   0.15447336  -3.60003043  -3.42728407  -5.72621079
391   0.10410927   0.10410927   0.15756043   0.15447336  -3.59915542  -3.42728407  -5.72621079
392   0.10410927   0.10410927   0.15754466   0.15447336  -3.59828571  -3.42728407  -5.72621079
393   0.10410927   0.10410927   0.15752898   0.15447336  -3.59742125  -3.42728407  -5.72621079
394   0.10410927   0.10410927   0.15751340   0.15447336  -3.59656202  -3.42728407  -5.72621079
395   0.10410927   0.10410927   0.15749791   0.15447336  -3.59570797  -3.42728407  -5.72621079
396   0.10410927   0.10410927   0.15748252   0.15447336  -3.59485906  -3.42728407  -5.72621079
397   0.10410927   0.10410927   0.15746722   0.15447336  -3.59401526  -3.42728407  -5.72621079
398   0.10410927   0.10410927   0.15745201   0.15447336  -3.59317652  -3.42728407  -5.72621079
399   0.10410927   0.10410927   0.15743690   0.15447336  -3.59234283  -3.42728407  -5.72621079
400   0.10410927   0.10410927   0.15742188   0.15447336  -3.59151413  -3.42728407  -5.72621079
401   0.10410927   0.10410927   0.15740695   0.15447336  -3.59069039  -3.42728407  -5.72621079
402   0.10410927   0.10410927   0.15739212   0.15447336  -3.58987158  -3.42728407  -5.72621079
403   0.10410927   0.10410927   0.15737737   0.15447336  -3.58905766  -3.42728407  -5.72621079
404   0.10410927   0.10410927   0.15736271   0.15447336  -3.58824859  -3.42728407  -5.72621079
405   0.10410927   0.10410927   0.15734814   0.15447336  -3.58744435  -3.42728407  -5.72621079
406   0.10410927   0.10410927   0.15733366   0.15447336  -3.58664489  -3.42728407  -5.72621079
407   0.10410927   0.10410927   0.15731926   0.15447336  -3.58585019  -3.42728407  -5.72621079
408   0.10410927   0.10410927   0.15730496   0.15447336  -3.58506020  -3.42728407  -5.72621079
409   0.10410927   0.10410927   0.15729073   0.15447336  -3.58427490  -3.42728407  -5.72621079
410   0.10410927   0.10410927   0.15727660   0.15447336  -3.58349425  -3.42728407  -5.72621079
411   0.10410927   0.10410927   0.15726255   0.15447336  -3.58271822  -3.42728407  -5.72621079
412   0.10410927   0.10410927   0.15724858   0.15447336  -3.58194678  -3.42728407  -5.72621079
413   0.10410927   0.10410927   0.15723470   0.15447336  -3.58117989  -3.42728407  -5.72621079
414   0.10410927   0.10410927   0.15722090   0.15447336  -3.58041752  -3.42728407  -5.72621079
415   0.10410927   0.10410927   0.15720718   0.15447336  -3.57965964  -3.42728407  -5.72621079
416   0.10410927   0.10410927   0.15719354   0.15447336  -3.57890622  -3.42728407  -5.72621079
417   0.10410927   0.10410927   0.15717999   0.15447336  -3.57815723  -3.42728407  -5.72621079
418   0.10410927   0.10410927   0.15716652   0.15447336  -3.57741264  -3.42728407  -5.72621079
419   0.10410927   0.10410927   0.15715312   0.15447336  -3.57667240  -3.42728407  -5.72621079
420   0.10410927   0.10410927   0.15713981   0.15447336  -3.57593651  -3.42728407  -5.72621079
421   0.10410927   0.10410927   0.15712657   0.15447336  -3.57520491  -3.42728407  -5.72621079
422   0.10410927   0.10410927   0.15711342   0.15447336  -3.57447759  -3.42728407  -5.72621079
423   0.10410927   0.10410927   0.15710034   0.15447336  -3.57375452  -3.42728407  -5.72621079
424   0.10410927   0.10410927   0.15708734   0.15447336  -3.57303566  -3.42728407  -5.72621079
425   0.10410927   0.10410927   0.15707441   0.15447336  -3.57232099  -3.42728407  -5.72621079
426   0.10410927   0.10410927   0.15706156   0.15447336  -3.57161047  -3.42728407  -5.72621079
427   0.10410927   0.10410927   0.15704879   0.15447336  -3.57090408  -3.42728407  -5.72621079
428   0.10410927   0.10410927   0.15703609   0.15447336  -3.57020179  -3.42728407  -5.72621079
429   0.10410927   0.10410927   0.15702347   0.15447336  -3.56950357  -3.42728407  -5.72621079
430   0.10410927   0.10410927   0.15701092   0.15447336  -3.56880939  -3.42728407  -5.72621079
431   0.10410927   0.10410927   0.15699845   0.15447336  -3.56811923  -3.42728407  -5.72621079
432   0.10410927   0.10410927   0.15698604   0.15447336  -3.56743306  -3.42728407  -5.72621079
433   0.10410927   0.10410927   0.15697371   0.15447336  -3.56675084  -3.42728407  -5.72621079
434   0.10410927   0.10410927   0.15696146   0.15447336  -3.56607256  -3.42728407  -5.72621079
435   0.10410927   0.10410927   0.15694927   0.15447336  -3.56539818  -3.42728407  -5.72621079
436   0.10410927   0.10410927   0.15693716   0.15447336  -3.56472768  -3.42728407  -5.72621079
437   0.10410927   0.10410927   0.15692511   0.15447336  -3.56406104  -3.42728407  -5.72621079
438   0.10410927   0.10410927   0.15691314   0.15447336  -3.56339822  -3.42728407  -5.72621079
439   0.10410927   0.10410927   0.15690123   0.15447336  -3.56273920  -3.42728407  -5.72621079
440   0.10410927   0.10410927   0.15688940   0.15447336  -3.56208395  -3.42728407  -5.72621079
441   0.10410927   0.10410927   0.15687763   0.15447336  -3.56143245  -3.42728407  -5.72621079
442   0.10410927   0.10410927   0.15686593   0.15447336  -3.56078468  -3.42728407  -5.72621079
443   0.10410927   0.10410927   0.15685430   0.15447336  -3.56014060  -3.42728407  -5.72621079
444   0.10410927   0.10410927   0.15684273   0.15447336  -3.55950020  -3.42728407  -5.72621079
445   0.10410927   0.10410927   0.15683124   0.15447336  -3.55886344  -3.42728407  -5.72621079
446   0.10410927   0.10410927   0.15681980   0.15447336  -3.55823031  -3.42728407  -5.72621079
447   0.10410927   0.10410927   0.15680844   0.15447336  -3.55760077  -3.42728407  -5.72621079
448   0.10410927   0.10410927   0.15679714   0.15447336  -3.55697481  -3.42728407  -5.72621079
449   0.10410927   0.10410927   0.15678590   0.15447336  -3.55635240  -3.42728407  -5.72621079
450   0.10410927   0.10410927   0.15677473   0.15447336  -3.55573351  -3.42728407  -5.72621079
451   0.10410927   0.10410927   0.15676363   0.15447336  -3.55511813  -3.42728407  -5.72621079
452   0.10410927   0.10410927   0.15675258   0.15447336  -3.55450623  -3.42728407  -5.72621079
453   0.10410927   0.10410927   0.15674160   0.15447336  -3.55389778  -3.42728407  -5.72621079
454   0.10410927   0.10410927   0.15673069   0.15447336  -3.55329277  -3.42728407  -5.72621079
455   0.10410927   0.10410927   0.15671983   0.15447336  -3.55269116  -3.42728407  -5.72621079
456   0.10410927   0.10410927   0.15670904   0.15447336  -3.55209295  -3.42728407  -5.72621079
457   0.10410927   0.10410927   0.15669830   0.15447336  -3.55149809  -3.42728407  -5.72621079
458   0.10410927   0.10410927   0.15668763   0.15447336  -3.55090658  -3.42728407  -5.72621079
459   0.10410927   0.10410927   0.15667702   0.15447336  -3.55031839  -3.42728407  -5.72621079
460   0.10410927   0.10410927   0.15666647   0.15447336  -3.54973350  -3.42728407  -5.72621079
461   0.10410927   0.10410927   0.15665598   0.15447336  -3.54915188  -3.42728407  -5.72621079
462   0.10410927   0.10410927   0.15664555   0.15447336  -3.54857352  -3.42728407  -5.72621079
463   0.10410927   0.10410927   0.15663518   0.15447336  -3.54799839  -3.42728407  -5.72621079
464   0.10410927   0.10410927   0.15662487   0.15447336  -3.54742647  -3.42728407  -5.72621079
465   0.10410927   0.10410927   0.15661461   0.15447336  -3.54685774  -3.42728407  -5.72621079
466   0.10410927   0.10410927   0.15660442   0.15447336  -3.54629218  -3.42728407  -5.72621079
467   0.10410927   0.10410927   0.15659428   0.15447336  -3.54572977  -3.42728407  -5.72621079
468   0.10410927   0.10410927   0.15658419   0.15447336  -3.54517048  -3.42728407  -5.72621079
469   0.10410927   0.10410927   0.15657417   0.15447336  -3.54461431  -3.42728407  -5.72621079
470   0.10410927   0.10410927   0.15656420   0.15447336  -3.54406121  -3.42728407  -5.72621079
471   0.10410927   0.10410927   0.15655428   0.15447336  -3.54351119  -3.42728407  -5.72621079
472   0.10410927   0.10410927   0.15654442   0.15447336  -3.54296421  -3.42728407  -5.72621079
473   0.10410927   0.10410927   0.15653462   0.15447336  -3.54242026  -3.42728407  -5.72621079
474   0.10410927   0.10410927   0.15652487   0.15447336  -3.54187932  -3.42728407  -5.72621079
475   0.10410927   0.10410927   0.15651518   0.15447336  -3.54134136  -3.42728407  -5.72621079
476   0.10410927   0.10410927   0.15650554   0.15447336  -3.54080637  -3.42728407  -5.72621079
477   0.10410927   0.10410927   0.15649595   0.15447336  -3.54027433  -3.42728407  -5.72621079
478   0.10410927   0.10410927   0.15648642   0.15447336  -3.53974521  -3.42728407  -5.72621079
479   0.10410927   0.10410927   0.15647694   0.15447336  -3.53921901  -3.42728407  -5.72621079
480   0.10410927   0.10410927   0.15646751   0.15447336  -3.53869570  -3.42728407  -5.72621079
481   0.10410927   0.10410927   0.15645814   0.15447336  -3.53817526  -3.42728407  -5.72621079
482   0.10410927   0.10410927   0.15644881   0.15447336  -3.53765768  -3.42728407  -5.72621079
483   0.10410927   0.10410927   0.15643954   0.15447336  -3.53714293  -3.42728407  -5.72621079
484   0.10410927   0.10410927   0.15643032   0.15447336  -3.53663099  -3.42728407  -5.72621079
485   0.10410927   0.10410927   0.15642115   0.15447336  -3.53612186  -3.42728407  -5.72621079
486   0.10410927   0.10410927   0.15641204   0.15447336  -3.53561551  -3.42728407  -5.72621079
487   0.10410927   0.10410927   0.15640297   0.15447336  -3.53511192  -3.42728407  -5.72621079
488   0.10410927   0.10410927   0.15639395   0.15447336  -3.53461108  -3.42728407  -5.72621079
489   0.10410927   0.10410927   0.15638498   0.15447336  -3.53411296  -3.42728407  -5.72621079
490   0.10410927   0.10410927   0.15637606   0.15447336  -3.53361756  -3.42728407  -5.72621079
491   0.10410927   0.10410927   0.15636719   0.15447336  -3.53312485  -3.42728407  -5.72621079
492   0.10410927   0.10410927   0.15635837   0.15447336  -3.53263481  -3.42728407  -5.72621079
493   0.10410927   0.10410927   0.15634960   0.15447336  -3.53214743  -3.42728407  -5.72621079
494   0.10410927   0.10410927   0.15634087   0.15447336  -3.53166270  -3.42728407  -5.72621079
495   0.10410927   0.10410927   0.15633219   0.15447336  -3.53118059  -3.42728407  -5.72621079
496   0.10410927   0.10410927   0.15632356   0.15447336  -3.53070108  -3.42728407  -5.72621079
497   0.10410927   0.10410927   0.15631498   0.15447336  -3.53022417  -3.42728407  -5.72621079
498   0.10410927   0.10410927   0.15630644   0.15447336  -3.52974984  -3.42728407  -5.72621079
499   0.10410927   0.10410927   0.15629796   0.15447336  -3.52927806  -3.42728407  -5.72621079
500   0.10410927   0.10410927   0.15628951   0.15447336  -3.52880883  -3.42728407  -5.72621079
501   0.10410927   0.10410927   0.15628111   0.15447336  -3.52834212  -3.42728407  -5.72621079
502   0.10410927   0.10410927   0.15627276   0.15447336  -3.52787793  -3.42728407  -5.72621079
503   0.10410927   0.10410927   0.15626446   0.15447336  -3.52741622  -3.42728407  -5.72621079
504   0.10410927   0.10410927   0.15625619   0.15447336  -3.52695700  -3.42728407  -5.72621079
505   0.10410927   0.10410927   0.15624798   0.15447336  -3.52650024  -3.42728407  -5.72621079
506   0.10410927   0.10410927   0.15623981   0.15447336  -3.52604593  -3.42728407  -5.72621079
507   0.10410927   0.10410927   0.15623168   0.15447336  -3.52559405  -3.42728407  -5.72621079
508   0.10410927   0.10410927   0.15622359   0.15447336  -3.52514459  -3.42728407  -5.72621079
509   0.10410927   0.10410927   0.15621555   0.15447336  -3.52469753  -3.42728407  -5.72621079
510   0.10410927   0.10410927   0.15620756   0.15447336  -3.52425286  -3.42728407  -5.72621079
511   0.10410927   0.10410927   0.15619960   0.15447336  -3.52381056  -3.42728407  -5.72621079
512   0.10410927   0.10410927   0.15619169   0.15447336  -3.52337062  -3.42728407  -5.72621079
513   0.10410927   0.10410927   0.15618382   0.15447336  -3.52293302  -3.42728407  -5.72621079
514   0.10410927   0.10410927   0.15617599   0.15447336  -3.52249775  -3.42728407  -5.72621079
515   0.10410927   0.10410927   0.15616821   0.15447336  -3.52206479  -3.42728407  -5.72621079
516   0.10410927   0.10410927   0.15616047   0.15447336  -3.52163414  -3.42728407  -5.72621079
517   0.10410927   0.10410927   0.15615277   0.15447336  -3.52120576  -3.42728407  -5.72621079
518   0.10410927   0.10410927   0.15614511   0.15447336  -3.52077966  -3.42728407  -5.72621079
519   0.10410927   0.10410927   0.15613749   0.15447336  -3.52035582  -3.42728407  -5.72621079
520   0.10410927   0.10410927   0.15612991   0.15447336  -3.51993421  -3.42728407  -5.72621079
521   0.10410927   0.10410927   0.15612237   0.15447336  -3.51951484  -3.42728407  -5.72621079
522   0.10410927   0.10410927   0.15611487   0.15447336  -3.51909768  -3.42728407  -5.72621079
523   0.10410927   0.10410927   0.15610741   0.15447336  -3.51868272  -3.42728407  -5.72621079
524   0.10410927   0.10410927   0.15610000   0.15447336  -3.51826995  -3.42728407  -5.72621079
525   0.10410927   0.10410927   0.15609262   0.15447336  -3.51785935  -3.42728407  -5.72621079
526   0.10410927   0.10410927   0.15608528   0.15447336  -3.51745092  -3.42728407  -5.72621079
527   0.10410927   0.10410927   0.15607798   0.15447336  -3.51704463  -3.42728407  -5.72621079
528   0.10410927   0.10410927   0.15607071   0.15447336  -3.51664048  -3.42728407  -5.72621079
529   0.10410927   0.10410927   0.15606349   0.15447336  -3.51623845  -3.42728407  -5.72621079
530   0.10410927   0.10410927   0.15605631   0.15447336  -3.51583853  -3.42728407  -5.72621079
531   0.10410927   0.10410927   0.15604916   0.15447336  -3.51544070  -3.42728407  -5.72621079
532   0.10410927   0.10410927   0.15604205   0.15447336  -3.51504495  -3.42728407  -5.72621079
533   0.10410927   0.10410927   0.15603498   0.15447336  -3.51465128  -3.42728407  -5.72621079
534   0.10410927   0.10410927   0.15602794   0.15447336  -3.51425966  -3.42728407  -5.72621079
535   0.10410927   0.10410927   0.15602094   0.15447336  -3.51387009  -3.42728407  -5.72621079
536   0.10410927   0.10410927   0.15601398   0.15447336  -3.51348255  -3.42728407  -5.72621079
537   0.10410927   0.10410927   0.15600706   0.15447336  -3.51309703  -3.42728407  -5.72621079
538   0.10410927   0.10410927   0.15600017   0.15447336  -3.51271351  -3.42728407  -5.72621079
539   0.10410927   0.10410927   0.15599332   0.15447336  -3.51233200  -3.42728407  -5.72621079
540   0.10410927   0.10410927   0.15598650   0.15447336  -3.51195246  -3.42728407  -5.72621079
541   0.10410927   0.10410927   0.15597972   0.15447336  -3.51157490  -3.42728407  -5.72621079
542   0.10410927   0.10410927   0.15597298   0.15447336  -3.51119930  -3.42728407  -5.72621079
543   0.10410927   0.10410927   0.15596627   0.15447336  -3.51082564  -3.42728407  -5.72621079
544   0.10410927   0.10410927   0.15595959   0.15447336  -3.51045392  -3.42728407  -5.72621079
545   0.10410927   0.10410927   0.15595295   0.15447336  -3.51008413  -3.42728407  -5.72621079
546   0.10410927   0.10410927   0.15594635   0.15447336  -3.50971624  -3.42728407  -5.72621079
547   0.10410927   0.10410927   0.15593978   0.15447336  -3.50935026  -3.42728407  -5.72621079
548   0.10410927   0.10410927   0.15593324   0.15447336  -3.50898617  -3.42728407  -5.72621079
549   0.10410927   0.10410927   0.15592674   0.15447336  -3.50862395  -3.42728407  -5.72621079
550   0.10410927   0.10410927   0.15592027   0.15447336  -3.50826361  -3.42728407  -5.72621079
551   0.10410927   0.10410927   0.15591383   0.15447336  -3.50790512  -3.42728407  -5.72621079
552   0.10410927   0.10410927   0.15590743   0.15447336  -3.50754847  -3.42728407  -5.72621079
553   0.10410927   0.10410927   0.15590106   0.15447336  -3.50719366  -3.42728407  -5.72621079
554   0.10410927   0.10410927   0.15589473   0.15447336  -3.50684067  -3.42728407  -5.72621079
555   0.10410927   0.10410927   0.15588842   0.15447336  -3.50648949  -3.42728407  -5.72621079
556   0.10410927   0.10410927   0.15588215   0.15447336  -3.50614011  -3.42728407  -5.72621079
557   0.10410927   0.10410927   0.15587592   0.15447336  -3.50579252  -3.42728407  -5.72621079
558   0.10410927   0.10410927   0.15586971   0.15447336  -3.50544672  -3.42728407  -5.72621079
559   0.10410927   0.10410927   0.15586354   0.15447336  -3.50510268  -3.42728407  -5.72621079
560   0.10410927   0.10410927   0.15585740   0.15447336  -3.50476040  -3.42728407  -5.72621079
561   0.10410927   0.10410927   0.15585128   0.15447336  -3.50441987  -3.42728407  -5.72621079
562   0.10410927   0.10410927   0.15584521   0.15447336  -3.50408107  -3.42728407  -5.72621079
563   0.10410927   0.10410927   0.15583916   0.15447336  -3.50374401  -3.42728407  -5.72621079
564   0.10410927   0.10410927   0.15583314   0.15447336  -3.50340866  -3.42728407  -5.72621079
565   0.10410927   0.10410927   0.15582716   0.15447336  -3.50307501  -3.42728407  -5.72621079
566   0.10410927   0.10410927   0.15582120   0.15447336  -3.50274307  -3.42728407  -5.72621079
567   0.10410927   0.10410927   0.15581528   0.15447336  -3.50241281  -3.42728407  -5.72621079
568   0.10410927   0.10410927   0.15580938   0.15447336  -3.50208423  -3.42728407  -5.72621079
569   0.10410927   0.10410927   0.15580352   0.15447336  -3.50175732  -3.42728407  -5.72621079
570   0.10410927   0.10410927   0.15579768   0.15447336  -3.50143206  -3.42728407  -5.72621079
571   0.10410927   0.10410927   0.15579188   0.15447336  -3.50110845  -3.42728407  -5.72621079
572   0.10410927   0.10410927   0.15578610   0.15447336  -3.50078648  -3.42728407  -5.72621079
573   0.10410927   0.10410927   0.15578036   0.15447336  -3.50046614  -3.42728407  -5.72621079
574   0.10410927   0.10410927   0.15577464   0.15447336  -3.50014741  -3.42728407  -5.72621079
575   0.10410927   0.10410927   0.15576896   0.15447336  -3.49983030  -3.42728407  -5.72621079
576   0.10410927   0.10410927   0.15576330   0.15447336  -3.49951478  -3.42728407  -5.72621079
577   0.10410927   0.10410927   0.15575767   0.15447336  -3.49920086  -3.42728407  -5.72621079
578   0.10410927   0.10410927   0.15575207   0.15447336  -3.49888851  -3.42728407  -5.72621079
579   0.10410927   0.10410927   0.15574649   0.15447336  -3.49857774  -3.42728407  -5.72621079
580   0.10410927   0.10410927   0.15574095   0.15447336  -3.49826853  -3.42728407  -5.72621079
581   0.10410927   0.10410927   0.15573543   0.15447336  -3.49796088  -3.42728407  -5.72621079
582   0.10410927   0.10410927   0.15572995   0.15447336  -3.49765477  -3.42728407  -5.72621079
583   0.10410927   0.10410927   0.15572449   0.15447336  -3.49735020  -3.42728407  -5.72621079
584   0.10410927   0.10410927   0.15571905   0.15447336  -3.49704715  -3.42728407  -5.72621079
585   0.10410927   0.10410927   0.15571365   0.15447336  -3.49674562  -3.42728407  -5.72621079
586   0.10410927   0.10410927   0.15570827   0.15447336  -3.49644560  -3.42728407  -5.72621079
587   0.10410927   0.10410927   0.15570292   0.15447336  -3.49614708  -3.42728407  -5.72621079
588   0.10410927   0.10410927   0.15569759   0.15447336  -3.49585005  -3.42728407  -5.72621079
589   0.10410927   0.10410927   0.15569229   0.15447336  -3.49555451  -3.42728407  -5.72621079
590   0.10410927   0.10410927   0.15568702   0.15447336  -3.49526044  -3.42728407  -5.72621079
591   0.10410927   0.10410927   0.15568178   0.15447336  -3.49496783  -3.42728407  -5.72621079
592   0.10410927   0.10410927   0.15567656   0.15447336  -3.49467669  -3.42728407  -5.72621079
593   0.10410927   0.10410927   0.15567137   0.15447336  -3.49438699  -3.42728407  -5.72621079
594   0.10410927   0.10410927   0.15566620   0.15447336  -3.49409873  -3.42728407  -5.72621079
595   0.10410927   0.10410927   0.15566106   0.15447336  -3.49381191  -3.42728407  -5.72621079
596   0.10410927   0.10410927   0.15565595   0.15447336  -3.49352651  -3.42728407  -5.72621079
597   0.10410927   0.10410927   0.15565086   0.15447336  -3.49324253  -3.42728407  -5.72621079
598   0.10410927   0.10410927   0.15564579   0.15447336  -3.49295995  -3.42728407  -5.72621079
599   0.10410927   0.10410927   0.15564076   0.15447336  -3.49267878  -3.42728407  -5.72621079
600   0.10410927   0.10410927   0.15563574   0.15447336  -3.49239899  -3.42728407  -5.72621079
601   0.10410927   0.10410927   0.15563075   0.15447336  -3.49212060  -3.42728407  -5.72621079
602   0.10410927   0.10410927   0.15562579   0.15447336  -3.49184357  -3.42728407  -5.72621079
603   0.10410927   0.10410927   0.15562085   0.15447336  -3.49156792  -3.42728407  -5.72621079
604   0.10410927   0.10410927   0.15561594   0.15447336  -3.49129363  -3.42728407  -5.72621079
605   0.10410927   0.10410927   0.15561105   0.15447336  -3.49102069  -3.42728407  -5.72621079
606   0.10410927   0.10410927   0.15560618   0.15447336  -3.49074909  -3.42728407  -5.72621079
607   0.10410927   0.10410927   0.15560134   0.15447336  -3.49047883  -3.42728407  -5.72621079
608   0.10410927   0.10410927   0.15559652   0.15447336  -3.49020990  -3.42728407  -5.72621079
609   0.10410927   0.10410927   0.15559173   0.15447336  -3.48994230  -3.42728407  -5.72621079
610   0.10410927   0.10410927   0.15558696   0.15447336  -3.48967601  -3.42728407  -5.72621079
611   0.10410927   0.10410927   0.15558221   0.15447336  -3.48941102  -3.42728407  -5.72621079
612   0.10410927   0.10410927   0.15557749   0.15447336  -3.48914734  -3.42728407  -5.72621079
613   0.10410927   0.10410927   0.15557279   0.15447336  -3.48888495  -3.42728407  -5.72621079
614   0.10410927   0.10410927   0.15556811   0.15447336  -3.48862384  -3.42728407  -5.72621079
615   0.10410927   0.10410927   0.15556346   0.15447336  -3.48836402  -3.42728407  -5.72621079
616   0.10410927   0.10410927   0.15555883   0.15447336  -3.48810546  -3.42728407  -5.72621079
617   0.10410927   0.10410927   0.15555422   0.15447336  -3.48784817  -3.42728407  -5.72621079
618   0.10410927   0.10410927   0.15554964   0.15447336  -3.48759213  -3.42728407  -5.72621079
619   0.10410927   0.10410927   0.15554507   0.15447336  -3.48733734  -3.42728407  -5.72621079
620   0.10410927   0.10410927   0.15554053   0.15447336  -3.48708380  -3.42728407  -5.72621079
621   0.10410927   0.10410927   0.15553602   0.15447336  -3.48683149  -3.42728407  -5.72621079
622   0.10410927   0.10410927   0.15553152   0.15447336  -3.48658041  -3.42728407  -5.72621079
623   0.10410927   0.10410927   0.15552705   0.15447336  -3.48633055  -3.42728407  -5.72621079
624   0.10410927   0.10410927   0.15552259   0.15447336  -3.48608191  -3.42728407  -5.72621079
625   0.10410927   0.10410927   0.15551816   0.15447336  -3.48583448  -3.42728407  -5.72621079
626   0.10410927   0.10410927   0.15551375   0.15447336  -3.48558824  -3.42728407  -5.72621079
627   0.10410927   0.10410927   0.15550937   0.15447336  -3.48534320  -3.42728407  -5.72621079
628   0.10410927   0.10410927   0.15550500   0.15447336  -3.48509935  -3.42728407  -5.72621079
629   0.10410927   0.10410927   0.15550066   0.15447336  -3.48485668  -3.42728407  -5.72621079
630   0.10410927   0.10410927   0.15549633   0.15447336  -3.48461519  -3.42728407  -5.72621079
631   0.10410927   0.10410927   0.15549203   0.15447336  -3.48437486  -3.42728407  -5.72621079
632   0.10410927   0.10410927   0.15548775   0.15447336  -3.48413570  -3.42728407  -5.72621079
633   0.10410927   0.10410927   0.15548349   0.15447336  -3.48389769  -3.42728407  -5.72621079
634   0.10410927   0.10410927   0.15547925   0.15447336  -3.48366083  -3.42728407  -5.72621079
635   0.10410927   0.10410927   0.15547503   0.15447336  -3.48342511  -3.42728407  -5.72621079
636   0.10410927   0.10410927   0.15547083   0.15447336  -3.48319053  -3.42728407  -5.72621079
637   0.10410927   0.10410927   0.15546665   0.15447336  -3.48295708  -3.42728407  -5.72621079
638   0.10410927   0.10410927   0.15546249   0.15447336  -3.48272475  -3.42728407  -5.72621079
639   0.10410927   0.10410927   0.15545836   0.15447336  -3.48249354  -3.42728407  -5.72621079
640   0.10410927   0.10410927   0.15545424   0.15447336  -3.48226344  -3.42728407  -5.72621079
641   0.10410927   0.10410927   0.15545014   0.15447336  -3.48203444  -3.42728407  -5.72621079
642   0.10410927   0.10410927   0.15544606   0.15447336  -3.48180655  -3.42728407  -5.72621079
643   0.10410927   0.10410927   0.15544200   0.15447336  -3.48157974  -3.42728407  -5.72621079
644   0.10410927   0.10410927   0.15543796   0.15447336  -3.48135403  -3.42728407  -5.72621079
645   0.10410927   0.10410927   0.15543394   0.15447336  -3.48112940  -3.42728407  -5.72621079
646   0.10410927   0.10410927   0.15542994   0.15447336  -3.48090584  -3.42728407  -5.72621079
647   0.10410927   0.10410927   0.15542596   0.15447336  -3.48068335  -3.42728407  -5.72621079
648   0.10410927   0.10410927   0.15542200   0.15447336  -3.48046192  -3.42728407  -5.72621079
649   0.10410927   0.10410927   0.15541806   0.15447336  -3.48024155  -3.42728407  -5.72621079
650   0.10410927   0.10410927   0.15541413   0.15447336  -3.48002223  -3.42728407  -5.72621079
651   0.10410927   0.10410927   0.15541023   0.15447336  -3.47980396  -3.42728407  -5.72621079
652   0.10410927   0.10410927   0.15540634   0.15447336  -3.47958673  -3.42728407  -5.72621079
653   0.10410927   0.10410927   0.15540247   0.15447336  -3.47937053  -3.42728407  -5.72621079
654   0.10410927   0.10410927   0.15539862   0.15447336  -3.47915536  -3.42728407  -5.72621079
655   0.10410927   0.10410927   0.15539479   0.15447336  -3.47894122  -3.42728407  -5.72621079
656   0.10410927   0.10410927   0.15539098   0.15447336  -3.47872809  -3.42728407  -5.72621079
657   0.10410927   0.10410927   0.15538718   0.15447336  -3.47851598  -3.42728407  -5.72621079
658   0.10410927   0.10410927   0.15538341   0.15447336  -3.47830487  -3.42728407  -5.72621079
659   0.10410927   0.10410927   0.15537965   0.15447336  -3.47809476  -3.42728407  -5.72621079
660   0.10410927   0.10410927   0.15537591   0.15447336  -3.47788565  -3.42728407  -5.72621079
661   0.10410927   0.10410927   0.15537218   0.15447336  -3.47767753  -3.42728407  -5.72621079
662   0.10410927   0.10410927   0.15536848   0.15447336  -3.47747039  -3.42728407  -5.72621079
663   0.10410927   0.10410927   0.15536479   0.15447336  -3.47726424  -3.42728407  -5.72621079
664   0.10410927   0.10410927   0.15536112   0.15447336  -3.47705906  -3.42728407  -5.72621079
665   0.10410927   0.10410927   0.15535747   0.15447336  -3.47685484  -3.42728407  -5.72621079
666   0.10410927   0.10410927   0.15535383   0.15447336  -3.47665159  -3.42728407  -5.72621079
667   0.10410927   0.10410927   0.15535022   0.15447336  -3.47644930  -3.42728407  -5.72621079
668   0.10410927   0.10410927   0.15534661   0.15447336  -3.47624797  -3.42728407  -5.72621079
669   0.10410927   0.10410927   0.15534303   0.15447336  -3.47604758  -3.42728407  -5.72621079
670   0.10410927   0.10410927   0.15533946   0.15447336  -3.47584813  -3.42728407  -5.72621079
671   0.10410927   0.10410927   0.15533591   0.15447336  -3.47564963  -3.42728407  -5.72621079
672   0.10410927   0.10410927   0.15533238   0.15447336  -3.47545205  -3.42728407  -5.72621079
673   0.10410927   0.10410927   0.15532886   0.15447336  -3.47525541  -3.42728407  -5.72621079
674   0.10410927   0.10410927   0.15532536   0.15447336  -3.47505968  -3.42728407  -5.72621079
675   0.10410927   0.10410927   0.15532188   0.15447336  -3.47486488  -3.42728407  -5.72621079
676   0.10410927   0.10410927   0.15531841   0.15447336  -3.47467099  -3.42728407  -5.72621079
677   0.10410927   0.10410927   0.15531496   0.15447336  -3.47447800  -3.42728407  -5.72621079
678   0.10410927   0.10410927   0.15531153   0.15447336  -3.47428592  -3.42728407  -5.72621079
679   0.10410927   0.10410927   0.15530811   0.15447336  -3.47409474  -3.42728407  -5.72621079
680   0.10410927   0.10410927   0.15530471   0.15447336  -3.47390445  -3.42728407  -5.72621079
681   0.10410927   0.10410927   0.15530132   0.15447336  -3.47371505  -3.42728407  -5.72621079
682   0.10410927   0.10410927   0.15529795   0.15447336  -3.47352654  -3.42728407  -5.72621079
683   0.10410927   0.10410927   0.15529459   0.15447336  -3.47333890  -3.42728407  -5.72621079
684   0.10410927   0.10410927   0.15529126   0.15447336  -3.47315214  -3.42728407  -5.72621079
685   0.10410927   0.10410927   0.15528793   0.15447336  -3.47296625  -3.42728407  -5.72621079
686   0.10410927   0.10410927   0.15528462   0.15447336  -3.47278123  -3.42728407  -5.72621079
687   0.10410927   0.10410927   0.15528133   0.15447336  -3.47259707  -3.42728407  -5.72621079
688   0.10410927   0.10410927   0.15527805   0.15447336  -3.47241376  -3.42728407  -5.72621079
689   0.10410927   0.10410927   0.15527479   0.15447336  -3.47223131  -3.42728407  -5.72621079
690   0.10410927   0.10410927   0.15527155   0.15447336  -3.47204970  -3.42728407  -5.72621079
691   0.10410927   0.10410927   0.15526832   0.15447336  -3.47186893  -3.42728407  -5.72621079
692   0.10410927   0.10410927   0.15526510   0.15447336  -3.47168901  -3.42728407  -5.72621079
693   0.10410927   0.10410927   0.15526190   0.15447336  -3.47150992  -3.42728407  -5.72621079
694   0.10410927   0.10410927   0.15525871   0.15447336  -3.47133165  -3.42728407  -5.72621079
695   0.10410927   0.10410927   0.15525554   0.15447336  -3.47115422  -3.42728407  -5.72621079
696   0.10410927   0.10410927   0.15525238   0.15447336  -3.47097760  -3.42728407  -5.72621079
697   0.10410927   0.10410927   0.15524924   0.15447336  -3.47080180  -3.42728407  -5.72621079
698   0.10410927   0.10410927   0.15524611   0.15447336  -3.47062681  -3.42728407  -5.72621079
699   0.10410927   0.10410927   0.15524300   0.15447336  -3.47045263  -3.42728407  -5.72621079
700   0.10410927   0.10410927   0.15523990   0.15447336  -3.47027925  -3.42728407  -5.72621079
701   0.10410927   0.10410927   0.15523682   0.15447336  -3.47010668  -3.42728407  -5.72621079
702   0.10410927   0.10410927   0.15523375   0.15447336  -3.46993490  -3.42728407  -5.72621079
703   0.10410927   0.10410927   0.15523069   0.15447336  -3.46976390  -3.42728407  -5.72621079
704   0.10410927   0.10410927   0.15522765   0.15447336  -3.46959370  -3.42728407  -5.72621079
705   0.10410927   0.10410927   0.15522462   0.15447336  -3.46942428  -3.42728407  -5.72621079
706   0.10410927   0.10410927   0.15522161   0.15447336  -3.46925564  -3.42728407  -5.72621079
707   0.10410927   0.10410927   0.15521861   0.15447336  -3.46908777  -3.42728407  -5.72621079
708   0.10410927   0.10410927   0.15521562   0.15447336  -3.46892067  -3.42728407  -5.72621079
709   0.10410927   0.10410927   0.15521265   0.15447336  -3.46875434  -3.42728407  -5.72621079
710   0.10410927   0.10410927   0.15520969   0.15447336  -3.46858877  -3.42728407  -5.72621079
711   0.10410927   0.10410927   0.15520675   0.15447336  -3.46842396  -3.42728407  -5.72621079
712   0.10410927   0.10410927   0.15520381   0.15447336  -3.46825991  -3.42728407  -5.72621079
713   0.10410927   0.10410927   0.15520090   0.15447336  -3.46809660  -3.42728407  -5.72621079
714   0.10410927   0.10410927   0.15519799   0.15447336  -3.46793405  -3.42728407  -5.72621079
715   0.10410927   0.10410927   0.15519510   0.15447336  -3.46777223  -3.42728407  -5.72621079
716   0.10410927   0.10410927   0.15519222   0.15447336  -3.46761115  -3.42728407  -5.72621079
717   0.10410927   0.10410927   0.15518936   0.15447336  -3.46745081  -3.42728407  -5.72621079
718   0.10410927   0.10410927   0.15518651   0.15447336  -3.46729120  -3.42728407  -5.72621079
719   0.10410927   0.10410927   0.15518367   0.15447336  -3.46713232  -3.42728407  -5.72621079
720   0.10410927   0.10410927   0.15518084   0.15447336  -3.46697416  -3.42728407  -5.72621079
721   0.10410927   0.10410927   0.15517803   0.15447336  -3.46681673  -3.42728407  -5.72621079
722   0.10410927   0.10410927   0.15517523   0.15447336  -3.46666000  -3.42728407  -5.72621079
723   0.10410927   0.10410927   0.15517244   0.15447336  -3.46650399  -3.42728407  -5.72621079
724   0.10410927   0.10410927   0.15516967   0.15447336  -3.46634869  -3.42728407  -5.72621079
725   0.10410927   0.10410927   0.15516691   0.15447336  -3.46619410  -3.42728407  -5.72621079
726   0.10410927   0.10410927   0.15516416   0.15447336  -3.46604020  -3.42728407  -5.72621079
727   0.10410927   0.10410927   0.15516142   0.15447336  -3.46588701  -3.42728407  -5.72621079
728   0.10410927   0.10410927   0.15515870   0.15447336  -3.46573451  -3.42728407  -5.72621079
729   0.10410927   0.10410927   0.15515598   0.15447336  -3.46558269  -3.42728407  -5.72621079
730   0.10410927   0.10410927   0.15515328   0.15447336  -3.46543157  -3.42728407  -5.72621079
731   0.10410927   0.10410927   0.15515060   0.15447336  -3.46528113  -3.42728407  -5.72621079
732   0.10410927   0.10410927   0.15514792   0.15447336  -3.46513137  -3.42728407  -5.72621079
733   0.10410927   0.10410927   0.15514526   0.15447336  -3.46498229  -3.42728407  -5.72621079
734   0.10410927   0.10410927   0.15514261   0.15447336  -3.46483388  -3.42728407  -5.72621079
735   0.10410927   0.10410927   0.15513997   0.15447336  -3.46468614  -3.42728407  -5.72621079
736   0.10410927   0.10410927   0.15513734   0.15447336  -3.46453906  -3.42728407  -5.72621079
737   0.10410927   0.10410927   0.15513473   0.15447336  -3.46439265  -3.42728407  -5.72621079
738   0.10410927   0.10410927   0.15513212   0.15447336  -3.46424690  -3.42728407  -5.72621079
739   0.10410927   0.10410927   0.15512953   0.15447336  -3.46410181  -3.42728407  -5.72621079
740   0.10410927   0.10410927   0.15512695   0.15447336  -3.46395736  -3.42728407  -5.72621079
741   0.10410927   0.10410927   0.15512438   0.15447336  -3.46381357  -3.42728407  -5.72621079
742   0.10410927   0.10410927   0.15512183   0.15447336  -3.46367042  -3.42728407  -5.72621079
743   0.10410927   0.10410927   0.15511928   0.15447336  -3.46352792  -3.42728407  -5.72621079
744   0.10410927   0.10410927   0.15511675   0.15447336  -3.46338605  -3.42728407  -5.72621079
745   0.10410927   0.10410927   0.15511423   0.15447336  -3.46324482  -3.42728407  -5.72621079
746   0.10410927   0.10410927   0.15511172   0.15447336  -3.46310423  -3.42728407  -5.72621079
747   0.10410927   0.10410927   0.15510922   0.15447336  -3.46296426  -3.42728407  -5.72621079
748   0.10410927   0.10410927   0.15510673   0.15447336  -3.46282492  -3.42728407  -5.72621079
749   0.10410927   0.10410927   0.15510425   0.15447336  -3.46268621  -3.42728407  -5.72621079
750   0.10410927   0.10410927   0.15510179   0.15447336  -3.46254811  -3.42728407  -5.72621079
751   0.10410927   0.10410927   0.15509933   0.15447336  -3.46241063  -3.42728407  -5.72621079
752   0.10410927   0.10410927   0.15509689   0.15447336  -3.46227377  -3.42728407  -5.72621079
753   0.10410927   0.10410927   0.15509445   0.15447336  -3.46213752  -3.42728407  -5.72621079
754   0.10410927   0.10410927   0.15509203   0.15447336  -3.46200187  -3.42728407  -5.72621079
755   0.10410927   0.10410927   0.15508962   0.15447336  -3.46186683  -3.42728407  -5.72621079
756   0.10410927   0.10410927   0.15508722   0.15447336  -3.46173239  -3.42728407  -5.72621079
757   0.10410927   0.10410927   0.15508483   0.15447336  -3.46159855  -3.42728407  -5.72621079
758   0.10410927   0.10410927   0.15508245   0.15447336  -3.46146531  -3.42728407  -5.72621079
759   0.10410927   0.10410927   0.15508008   0.15447336  -3.46133265  -3.42728407  -5.72621079
760   0.10410927   0.10410927   0.15507773   0.15447336  -3.46120059  -3.42728407  -5.72621079
761   0.10410927   0.10410927   0.15507538   0.15447336  -3.46106911  -3.42728407  -5.72621079
762   0.10410927   0.10410927   0.15507304   0.15447336  -3.46093822  -3.42728407  -5.72621079
763   0.10410927   0.10410927   0.15507071   0.15447336  -3.46080791  -3.42728407  -5.72621079
764   0.10410927   0.10410927   0.15506840   0.15447336  -3.46067818  -3.42728407  -5.72621079
765   0.10410927   0.10410927   0.15506609   0.15447336  -3.46054902  -3.42728407  -5.72621079
766   0.10410927   0.10410927   0.15506380   0.15447336  -3.46042043  -3.42728407  -5.72621079
767   0.10410927   0.10410927   0.15506151   0.15447336  -3.46029241  -3.42728407  -5.72621079
768   0.10410927   0.10410927   0.15505924   0.15447336  -3.46016496  -3.42728407  -5.72621079
769   0.10410927   0.10410927   0.15505697   0.15447336  -3.46003807  -3.42728407  -5.72621079
770   0.10410927   0.10410927   0.15505472   0.15447336  -3.45991174  -3.42728407  -5.72621079
771   0.10410927   0.10410927   0.15505247   0.15447336  -3.45978597  -3.42728407  -5.72621079
772   0.10410927   0.10410927   0.15505024   0.15447336  -3.45966076  -3.42728407  -5.72621079
773   0.10410927   0.10410927   0.15504801   0.15447336  -3.45953610  -3.42728407  -5.72621079
774   0.10410927   0.10410927   0.15504580   0.15447336  -3.45941198  -3.42728407  -5.72621079
775   0.10410927   0.10410927   0.15504359   0.15447336  -3.45928842  -3.42728407  -5.72621079
776   0.10410927   0.10410927   0.15504139   0.15447336  -3.45916540  -3.42728407  -5.72621079
777   0.10410927   0.10410927   0.15503921   0.15447336  -3.45904292  -3.42728407  -5.72621079
778   0.10410927   0.10410927   0.15503703   0.15447336  -3.45892097  -3.42728407  -5.72621079
779   0.10410927   0.10410927   0.15503486   0.15447336  -3.45879957  -3.42728407  -5.72621079
780   0.10410927   0.10410927   0.15503271   0.15447336  -3.45867869  -3.42728407  -5.72621079
781   0.10410927   0.10410927   0.15503056   0.15447336  -3.45855835  -3.42728407  -5.72621079
782   0.10410927   0.10410927   0.15502842   0.15447336  -3.45843854  -3.42728407  -5.72621079
783   0.10410927   0.10410927   0.15502629   0.15447336  -3.45831925  -3.42728407  -5.72621079
784   0.10410927   0.10410927   0.15502417   0.15447336  -3.45820048  -3.42728407  -5.72621079
785   0.10410927   0.10410927   0.15502206   0.15447336  -3.45808224  -3.42728407  -5.72621079
786   0.10410927   0.10410927   0.15501996   0.15447336  -3.45796451  -3.42728407  -5.72621079
787   0.10410927   0.10410927   0.15501787   0.15447336  -3.45784729  -3.42728407  -5.72621079
788   0.10410927   0.10410927   0.15501578   0.15447336  -3.45773059  -3.42728407  -5.72621079
789   0.10410927   0.10410927   0.15501371   0.15447336  -3.45761440  -3.42728407  -5.72621079
790   0.10410927   0.10410927   0.15501165   0.15447336  -3.45749872  -3.42728407  -5.72621079
791   0.10410927   0.10410927   0.15500959   0.15447336  -3.45738354  -3.42728407  -5.72621079
792   0.10410927   0.10410927   0.15500754   0.15447336  -3.45726886  -3.42728407  -5.72621079
793   0.10410927   0.10410927   0.15500551   0.15447336  -3.45715469  -3.42728407  -5.72621079
794   0.10410927   0.10410927   0.15500348   0.15447336  -3.45704101  -3.42728407  -5.72621079
795   0.10410927   0.10410927   0.15500146   0.15447336  -3.45692782  -3.42728407  -5.72621079
796   0.10410927   0.10410927   0.15499945   0.15447336  -3.45681513  -3.42728407  -5.72621079
797   0.10410927   0.10410927   0.15499745   0.15447336  -3.45670293  -3.42728407  -5.72621079
798   0.10410927   0.10410927   0.15499545   0.15447336  -3.45659122  -3.42728407  -5.72621079
799   0.10410927   0.10410927   0.15499347   0.15447336  -3.45647999  -3.42728407  -5.72621079
800   0.10410927   0.10410927   0.15499149   0.15447336  -3.45636925  -3.42728407  -5.72621079
801   0.10410927   0.10410927   0.15498952   0.15447336  -3.45625898  -3.42728407  -5.72621079
802   0.10410927   0.10410927   0.15498756   0.15447336  -3.45614920  -3.42728407  -5.72621079
803   0.10410927   0.10410927   0.15498561   0.15447336  -3.45603988  -3.42728407  -5.72621079
804   0.10410927   0.10410927   0.15498367   0.15447336  -3.45593105  -3.42728407  -5.72621079
805   0.10410927   0.10410927   0.15498174   0.15447336  -3.45582268  -3.42728407  -5.72621079
806   0.10410927   0.10410927   0.15497981   0.15447336  -3.45571479  -3.42728407  -5.72621079
807   0.10410927   0.10410927   0.15497790   0.15447336  -3.45560736  -3.42728407  -5.72621079
808   0.10410927   0.10410927   0.15497599   0.15447336  -3.45550039  -3.42728407  -5.72621079
809   0.10410927   0.10410927   0.15497409   0.15447336  -3.45539389  -3.42728407  -5.72621079
810   0.10410927   0.10410927   0.15497220   0.15447336  -3.45528784  -3.42728407  -5.72621079
811   0.10410927   0.10410927   0.15497031   0.15447336  -3.45518226  -3.42728407  -5.72621079
812   0.10410927   0.10410927   0.15496844   0.15447336  -3.45507713  -3.42728407  -5.72621079
813   0.10410927   0.10410927   0.15496657   0.15447336  -3.45497245  -3.42728407  -5.72621079
814   0.10410927   0.10410927   0.15496471   0.15447336  -3.45486822  -3.42728407  -5.72621079
815   0.10410927   0.10410927   0.15496286   0.15447336  -3.45476445  -3.42728407  -5.72621079
816   0.10410927   0.10410927   0.15496101   0.15447336  -3.45466111  -3.42728407  -5.72621079
817   0.10410927   0.10410927   0.15495918   0.15447336  -3.45455823  -3.42728407  -5.72621079
818   0.10410927   0.10410927   0.15495735   0.15447336  -3.45445578  -3.42728407  -5.72621079
819   0.10410927   0.10410927   0.15495553   0.15447336  -3.45435378  -3.42728407  -5.72621079
820   0.10410927   0.10410927   0.15495372   0.15447336  -3.45425221  -3.42728407  -5.72621079
821   0.10410927   0.10410927   0.15495191   0.15447336  -3.45415108  -3.42728407  -5.72621079
822   0.10410927   0.10410927   0.15495012   0.15447336  -3.45405038  -3.42728407  -5.72621079
823   0.10410927   0.10410927   0.15494833   0.15447336  -3.45395012  -3.42728407  -5.72621079
824   0.10410927   0.10410927   0.15494655   0.15447336  -3.45385028  -3.42728407  -5.72621079
825   0.10410927   0.10410927   0.15494478   0.15447336  -3.45375087  -3.42728407  -5.72621079
826   0.10410927   0.10410927   0.15494301   0.15447336  -3.45365189  -3.42728407  -5.72621079
827   0.10410927   0.10410927   0.15494125   0.15447336  -3.45355333  -3.42728407  -5.72621079
828   0.10410927   0.10410927   0.15493950   0.15447336  -3.45345519  -3.42728407  -5.72621079
829   0.10410927   0.10410927   0.15493776   0.15447336  -3.45335747  -3.42728407  -5.72621079
830   0.10410927   0.10410927   0.15493602   0.15447336  -3.45326017  -3.42728407  -5.72621079
831   0.10410927   0.10410927   0.15493429   0.15447336  -3.45316329  -3.42728407  -5.72621079
832   0.10410927   0.10410927   0.15493257   0.15447336  -3.45306681  -3.42728407  -5.72621079
833   0.10410927   0.10410927   0.15493086   0.15447336  -3.45297075  -3.42728407  -5.72621079
834   0.10410927   0.10410927   0.15492915   0.15447336  -3.45287510  -3.42728407  -5.72621079
835   0.10410927   0.10410927   0.15492745   0.15447336  -3.45277985  -3.42728407  -5.72621079
836   0.10410927   0.10410927   0.15492576   0.15447336  -3.45268501  -3.42728407  -5.72621079
837   0.10410927   0.10410927   0.15492408   0.15447336  -3.45259057  -3.42728407  -5.72621079
838   0.10410927   0.10410927   0.15492240   0.15447336  -3.45249654  -3.42728407  -5.72621079
839   0.10410927   0.10410927   0.15492073   0.15447336  -3.45240290  -3.42728407  -5.72621079
840   0.10410927   0.10410927   0.15491907   0.15447336  -3.45230967  -3.42728407  -5.72621079
841   0.10410927   0.10410927   0.15491741   0.15447336  -3.45221682  -3.42728407  -5.72621079
842   0.10410927   0.10410927   0.15491576   0.15447336  -3.45212437  -3.42728407  -5.72621079
843   0.10410927   0.10410927   0.15491412   0.15447336  -3.45203232  -3.42728407  -5.72621079
844   0.10410927   0.10410927   0.15491249   0.15447336  -3.45194065  -3.42728407  -5.72621079
845   0.10410927   0.10410927   0.15491086   0.15447336  -3.45184937  -3.42728407  -5.72621079
846   0.10410927   0.10410927   0.15490924   0.15447336  -3.45175848  -3.42728407  -5.72621079
847   0.10410927   0.10410927   0.15490762   0.15447336  -3.45166797  -3.42728407  -5.72621079
848   0.10410927   0.10410927   0.15490602   0.15447336  -3.45157785  -3.42728407  -5.72621079
849   0.10410927   0.10410927   0.15490442   0.15447336  -3.45148810  -3.42728407  -5.72621079
850   0.10410927   0.10410927   0.15490282   0.15447336  -3.45139874  -3.42728407  -5.72621079
851   0.10410927   0.10410927   0.15490124   0.15447336  -3.45130975  -3.42728407  -5.72621079
852   0.10410927   0.10410927   0.15489965   0.15447336  -3.45122114  -3.42728407  -5.72621079
853   0.10410927   0.10410927   0.15489808   0.15447336  -3.45113290  -3.42728407  -5.72621079
854   0.10410927   0.10410927   0.15489651   0.15447336  -3.45104503  -3.42728407  -5.72621079
855   0.10410927   0.10410927   0.15489495   0.15447336  -3.45095753  -3.42728407  -5.72621079
856   0.10410927   0.10410927   0.15489340   0.15447336  -3.45087041  -3.42728407  -5.72621079
857   0.10410927   0.10410927   0.15489185   0.15447336  -3.45078364  -3.42728407  -5.72621079
858   0.10410927   0.10410927   0.15489031   0.15447336  -3.45069725  -3.42728407  -5.72621079
859   0.10410927   0.10410927   0.15488878   0.15447336  -3.45061121  -3.42728407  -5.72621079
860   0.10410927   0.10410927   0.15488725   0.15447336  -3.45052554  -3.42728407  -5.72621079
861   0.10410927   0.10410927   0.15488573   0.15447336  -3.45044023  -3.42728407  -5.72621079
862   0.10410927   0.10410927   0.15488421   0.15447336  -3.45035527  -3.42728407  -5.72621079
863   0.10410927   0.10410927   0.15488271   0.15447336  -3.45027067  -3.42728407  -5.72621079
864   0.10410927   0.10410927   0.15488120   0.15447336  -3.45018643  -3.42728407  -5.72621079
865   0.10410927   0.10410927   0.15487971   0.15447336  -3.45010254  -3.42728407  -5.72621079
866   0.10410927   0.10410927   0.15487822   0.15447336  -3.45001900  -3.42728407  -5.72621079
867   0.10410927   0.10410927   0.15487673   0.15447336  -3.44993581  -3.42728407  -5.72621079
868   0.10410927   0.10410927   0.15487526   0.15447336  -3.44985297  -3.42728407  -5.72621079
869   0.10410927   0.10410927   0.15487379   0.15447336  -3.44977047  -3.42728407  -5.72621079
870   0.10410927   0.10410927   0.15487232   0.15447336  -3.44968832  -3.42728407  -5.72621079
871   0.10410927   0.10410927   0.15487086   0.15447336  -3.44960651  -3.42728407  -5.72621079
872   0.10410927   0.10410927   0.15486941   0.15447336  -3.44952505  -3.42728407  -5.72621079
873   0.10410927   0.10410927   0.15486796   0.15447336  -3.44944392  -3.42728407  -5.72621079
874   0.10410927   0.10410927   0.15486652   0.15447336  -3.44936313  -3.42728407  -5.72621079
875   0.10410927   0.10410927   0.15486509   0.15447336  -3.44928268  -3.42728407  -5.72621079
876   0.10410927   0.10410927   0.15486366   0.15447336  -3.44920256  -3.42728407  -5.72621079
877   0.10410927   0.10410927   0.15486224   0.15447336  -3.44912278  -3.42728407  -5.72621079
878   0.10410927   0.10410927   0.15486082   0.15447336  -3.44904333  -3.42728407  -5.72621079
879   0.10410927   0.10410927   0.15485941   0.15447336  -3.44896421  -3.42728407  -5.72621079
880   0.10410927   0.10410927   0.15485801   0.15447336  -3.44888542  -3.42728407  -5.72621079
881   0.10410927   0.10410927   0.15485661   0.15447336  -3.44880695  -3.42728407  -5.72621079
882   0.10410927   0.10410927   0.15485521   0.15447336  -3.44872881  -3.42728407  -5.72621079
883   0.10410927   0.10410927   0.15485383   0.15447336  -3.44865100  -3.42728407  -5.72621079
884   0.10410927   0.10410927   0.15485245   0.15447336  -3.44857351  -3.42728407  -5.72621079
885   0.10410927   0.10410927   0.15485107   0.15447336  -3.44849634  -3.42728407  -5.72621079
886   0.10410927   0.10410927   0.15484970   0.15447336  -3.44841949  -3.42728407  -5.72621079
887   0.10410927   0.10410927   0.15484834   0.15447336  -3.44834295  -3.42728407  -5.72621079
888   0.10410927   0.10410927   0.15484698   0.15447336  -3.44826674  -3.42728407  -5.72621079
889   0.10410927   0.10410927   0.15484562   0.15447336  -3.44819084  -3.42728407  -5.72621079
890   0.10410927   0.10410927   0.15484428   0.15447336  -3.44811525  -3.42728407  -5.72621079
891   0.10410927   0.10410927   0.15484293   0.15447336  -3.44803998  -3.42728407  -5.72621079
892   0.10410927   0.10410927   0.15484160   0.15447336  -3.44796501  -3.42728407  -5.72621079
893   0.10410927   0.10410927   0.15484027   0.15447336  -3.44789036  -3.42728407  -5.72621079
894   0.10410927   0.10410927   0.15483894   0.15447336  -3.44781602  -3.42728407  -5.72621079
895   0.10410927   0.10410927   0.15483762   0.15447336  -3.44774198  -3.42728407  -5.72621079
896   0.10410927   0.10410927   0.15483631   0.15447336  -3.44766824  -3.42728407  -5.72621079
897   0.10410927   0.10410927   0.15483500   0.15447336  -3.44759481  -3.42728407  -5.72621079
898   0.10410927   0.10410927   0.15483369   0.15447336  -3.44752168  -3.42728407  -5.72621079
899   0.10410927   0.10410927   0.15483240   0.15447336  -3.44744886  -3.42728407  -5.72621079
900   0.10410927   0.10410927   0.15483110   0.15447336  -3.44737633  -3.42728407  -5.72621079
901   0.10410927   0.10410927   0.15482982   0.15447336  -3.44730410  -3.42728407  -5.72621079
902   0.10410927   0.10410927   0.15482853   0.15447336  -3.44723217  -3.42728407  -5.72621079
903   0.10410927   0.10410927   0.15482726   0.15447336  -3.44716053  -3.42728407  -5.72621079
904   0.10410927   0.10410927   0.15482599   0.15447336  -3.44708919  -3.42728407  -5.72621079
905   0.10410927   0.10410927   0.15482472   0.15447336  -3.44701814  -3.42728407  -5.72621079
906   0.10410927   0.10410927   0.15482346   0.15447336  -3.44694738  -3.42728407  -5.72621079
907   0.10410927   0.10410927   0.15482220   0.15447336  -3.44687691  -3.42728407  -5.72621079
908   0.10410927   0.10410927   0.15482095   0.15447336  -3.44680673  -3.42728407  -5.72621079
909   0.10410927   0.10410927   0.15481970   0.15447336  -3.44673684  -3.42728407  -5.72621079
910   0.10410927   0.10410927   0.15481846   0.15447336  -3.44666723  -3.42728407  -5.72621079
911   0.10410927   0.10410927   0.15481723   0.15447336  -3.44659791  -3.42728407  -5.72621079
912   0.10410927   0.10410927   0.15481600   0.15447336  -3.44652887  -3.42728407  -5.72621079
913   0.10410927   0.10410927   0.15481477   0.15447336  -3.44646012  -3.42728407  -5.72621079
914   0.10410927   0.10410927   0.15481355   0.15447336  -3.44639164  -3.42728407  -5.72621079
915   0.10410927   0.10410927   0.15481234   0.15447336  -3.44632345  -3.42728407  -5.72621079
916   0.10410927   0.10410927   0.15481113   0.15447336  -3.44625553  -3.42728407  -5.72621079
917   0.10410927   0.10410927   0.15480992   0.15447336  -3.44618789  -3.42728407  -5.72621079
918   0.10410927   0.10410927   0.15480872   0.15447336  -3.44612052  -3.42728407  -5.72621079
919   0.10410927   0.10410927   0.15480752   0.15447336  -3.44605343  -3.42728407  -5.72621079
920   0.10410927   0.10410927   0.15480633   0.15447336  -3.44598661  -3.42728407  -5.72621079
921   0.10410927   0.10410927   0.15480515   0.15447336  -3.44592007  -3.42728407  -5.72621079
922   0.10410927   0.10410927   0.15480397   0.15447336  -3.44585379  -3.42728407  -5.72621079
923   0.10410927   0.10410927   0.15480279   0.15447336  -3.44578779  -3.42728407  -5.72621079
924   0.10410927   0.10410927   0.15480162   0.15447336  -3.44572205  -3.42728407  -5.72621079
925   0.10410927   0.10410927   0.15480045   0.15447336  -3.44565658  -3.42728407  -5.72621079
926   0.10410927   0.10410927   0.15479929   0.15447336  -3.44559137  -3.42728407  -5.72621079
927   0.10410927   0.10410927   0.15479813   0.15447336  -3.44552643  -3.42728407  -5.72621079
928   0.10410927   0.10410927   0.15479698   0.15447336  -3.44546176  -3.42728407  -5.72621079
929   0.10410927   0.10410927   0.15479583   0.15447336  -3.44539734  -3.42728407  -5.72621079
930   0.10410927   0.10410927   0.15479469   0.15447336  -3.44533319  -3.42728407  -5.72621079
931   0.10410927   0.10410927   0.15479355   0.15447336  -3.44526929  -3.42728407  -5.72621079
932   0.10410927   0.10410927   0.15479242   0.15447336  -3.44520566  -3.42728407  -5.72621079
933   0.10410927   0.10410927   0.15479129   0.15447336  -3.44514228  -3.42728407  -5.72621079
934   0.10410927   0.10410927   0.15479016   0.15447336  -3.44507916  -3.42728407  -5.72621079
935   0.10410927   0.10410927   0.15478904   0.15447336  -3.44501629  -3.42728407  -5.72621079
936   0.10410927   0.10410927   0.15478792   0.15447336  -3.44495368  -3.42728407  -5.72621079
937   0.10410927   0.10410927   0.15478681   0.15447336  -3.44489132  -3.42728407  -5.72621079
938   0.10410927   0.10410927   0.15478571   0.15447336  -3.44482921  -3.42728407  -5.72621079
939   0.10410927   0.10410927   0.15478460   0.15447336  -3.44476735  -3.42728407  -5.72621079
940   0.10410927   0.10410927   0.15478351   0.15447336  -3.44470574  -3.42728407  -5.72621079
941   0.10410927   0.10410927   0.15478241   0.15447336  -3.44464438  -3.42728407  -5.72621079
942   0.10410927   0.10410927   0.15478132   0.15447336  -3.44458327  -3.42728407  -5.72621079
943   0.10410927   0.10410927   0.15478024   0.15447336  -3.44452240  -3.42728407  -5.72621079
944   0.10410927   0.10410927   0.15477916   0.15447336  -3.44446178  -3.42728407  -5.72621079
945   0.10410927   0.10410927   0.15477808   0.15447336  -3.44440140  -3.42728407  -5.72621079
946   0.10410927   0.10410927   0.15477701   0.15447336  -3.44434127  -3.42728407  -5.72621079
947   0.10410927   0.10410927   0.15477594   0.15447336  -3.44428137  -3.42728407  -5.72621079
948   0.10410927   0.10410927   0.15477488   0.15447336  -3.44422172  -3.42728407  -5.72621079
949   0.10410927   0.10410927   0.15477382   0.15447336  -3.44416230  -3.42728407  -5.72621079
950   0.10410927   0.10410927   0.15477277   0.15447336  -3.44410313  -3.42728407  -5.72621079
951   0.10410927   0.10410927   0.15477172   0.15447336  -3.44404419  -3.42728407  -5.72621079
952   0.10410927   0.10410927   0.15477067   0.15447336  -3.44398548  -3.42728407  -5.72621079
953   0.10410927   0.10410927   0.15476963   0.15447336  -3.44392701  -3.42728407  -5.72621079
954   0.10410927   0.10410927   0.15476859   0.15447336  -3.44386878  -3.42728407  -5.72621079
955   0.10410927   0.10410927   0.15476756   0.15447336  -3.44381078  -3.42728407  -5.72621079
956   0.10410927   0.10410927   0.15476653   0.15447336  -3.44375301  -3.42728407  -5.72621079
957   0.10410927   0.10410927   0.15476550   0.15447336  -3.44369547  -3.42728407  -5.72621079
958   0.10410927   0.10410927   0.15476448   0.15447336  -3.44363816  -3.42728407  -5.72621079
959   0.10410927   0.10410927   0.15476347   0.15447336  -3.44358108  -3.42728407  -5.72621079
960   0.10410927   0.10410927   0.15476245   0.15447336  -3.44352423  -3.42728407  -5.72621079
961   0.10410927   0.10410927   0.15476144   0.15447336  -3.44346761  -3.42728407  -5.72621079
962   0.10410927   0.10410927   0.15476044   0.15447336  -3.44341121  -3.42728407  -5.72621079
963   0.10410927   0.10410927   0.15475944   0.15447336  -3.44335503  -3.42728407  -5.72621079
964   0.10410927   0.10410927   0.15475844   0.15447336  -3.44329908  -3.42728407  -5.72621079
965   0.10410927   0.10410927   0.15475745   0.15447336  -3.44324335  -3.42728407  -5.72621079
966   0.10410927   0.10410927   0.15475646   0.15447336  -3.44318785  -3.42728407  -5.72621079
967   0.10410927   0.10410927   0.15475547   0.15447336  -3.44313256  -3.42728407  -5.72621079
968   0.10410927   0.10410927   0.15475449   0.15447336  -3.44307750  -3.42728407  -5.72621079
969   0.10410927   0.10410927   0.15475352   0.15447336  -3.44302265  -3.42728407  -5.72621079
970   0.10410927   0.10410927   0.15475254   0.15447336  -3.44296802  -3.42728407  -5.72621079
971   0.10410927   0.10410927   0.15475157   0.15447336  -3.44291361  -3.42728407  -5.72621079
972   0.10410927   0.10410927   0.15475061   0.15447336  -3.44285941  -3.42728407  -5.72621079
973   0.10410927   0.10410927   0.15474965   0.15447336  -3.44280543  -3.42728407  -5.72621079
974   0.10410927   0.10410927   0.15474869   0.15447336  -3.44275166  -3.42728407  -5.72621079
975   0.10410927   0.10410927   0.15474773   0.15447336  -3.44269811  -3.42728407  -5.72621079
976   0.10410927   0.10410927   0.15474678   0.15447336  -3.44264476  -3.42728407  -5.72621079
977   0.10410927   0.10410927   0.15474584   0.15447336  -3.44259163  -3.42728407  -5.72621079
978   0.10410927   0.10410927   0.15474489   0.15447336  -3.44253871  -3.42728407  -5.72621079
979   0.10410927   0.10410927   0.15474396   0.15447336  -3.44248600  -3.42728407  -5.72621079
980   0.10410927   0.10410927   0.15474302   0.15447336  -3.44243350  -3.42728407  -5.72621079
981   0.10410927   0.10410927   0.15474209   0.15447336  -3.44238120  -3.42728407  -5.72621079
982   0.10410927   0.10410927   0.15474116   0.15447336  -3.44232911  -3.42728407  -5.72621079
983   0.10410927   0.10410927   0.15474024   0.15447336  -3.44227723  -3.42728407  -5.72621079
984   0.10410927   0.10410927   0.15473932   0.15447336  -3.44222555  -3.42728407  -5.72621079
985   0.10410927   0.10410927   0.15473840   0.15447336  -3.44217407  -3.42728407  -5.72621079
986   0.10410927   0.10410927   0.15473748   0.15447336  -3.44212280  -3.42728407  -5.72621079
987   0.10410927   0.10410927   0.15473658   0.15447336  -3.44207173  -3.42728407  -5.72621079
988   0.10410927   0.10410927   0.15473567   0.15447336  -3.44202086  -3.42728407  -5.72621079
989   0.10410927   0.10410927   0.15473477   0.15447336  -3.44197019  -3.42728407  -5.72621079
990   0.10410927   0.10410927   0.15473387   0.15447336  -3.44191971  -3.42728407  -5.72621079
991   0.10410927   0.10410927   0.15473297   0.15447336  -3.44186944  -3.42728407  -5.72621079
992   0.10410927   0.10410927   0.15473208   0.15447336  -3.44181937  -3.42728407  -5.72621079
993   0.10410927   0.10410927   0.15473119   0.15447336  -3.44176949  -3.42728407  -5.72621079
994   0.10410927   0.10410927   0.15473031   0.15447336  -3.44171981  -3.42728407  -5.72621079
995   0.10410927   0.10410927   0.15472942   0.15447336  -3.44167032  -3.42728407  -5.72621079
996   0.10410927   0.10410927   0.15472855   0.15447336  -3.44162103  -3.42728407  -5.72621079
997   0.10410927   0.10410927   0.15472767   0.15447336  -3.44157192  -3.42728407  -5.72621079
998   0.10410927   0.10410927   0.15472680   0.15447336  -3.44152302  -3.42728407  -5.72621079
999   0.10410927   0.10410927   0.15472593   0.15447336  -3.44147430  -3.42728407  -5.72621079
1000   0.10410927   0.10410927   0.15472507   0.15447336  -3.44142577  -3.42728407  -5.72621079


==> Tracking_Performance_CC_MC_4.txt <==
1   0.11322770   0.06430957   0.15364894   0.09131278  -2.65153738  -3.04511854  -5.72621079
2   0.09430055   0.06430957   0.15016374   0.09131278  -4.04101712  -3.04511854  -5.72621079
3   0.08384989   0.06430957   0.14710502   0.09131278  -4.88250019  -3.04511854  -5.72621079
4   0.07743191   0.06430957   0.14441015   0.09131278  -5.41355483  -3.04511854  -5.72621079
5   0.07327222   0.06430957   0.14202789   0.09131278  -5.74868629  -3.04511854  -5.72621079
6   0.07049346   0.06430957   0.13991590   0.09131278  -5.95436511  -3.04511854  -5.72621079
7   0.06860342   0.06430957   0.13803878   0.09131278  -6.07310729  -3.04511854  -5.72621079
8   0.06730334   0.06430957   0.13636669   0.09131278  -6.13343374  -3.04511854  -5.72621079
9   0.06640259   0.06430957   0.13487428   0.09131278  -6.15488219  -3.04511854  -5.72621079
10   0.06577555   0.06430957   0.13353988   0.09131278  -6.15093007  -3.04511854  -5.72621079
11   0.06533765   0.06430957   0.13234483   0.09131278  -6.13086950  -3.04511854  -5.72621079
12   0.06503117   0.06430957   0.13127298   0.09131278  -6.10107497  -3.04511854  -5.72621079
13   0.06481636   0.06430957   0.13031031   0.09131278  -6.06588230  -3.04511854  -5.72621079
14   0.06466565   0.06430957   0.12944458   0.09131278  -6.02820456  -3.04511854  -5.72621079
15   0.06455983   0.06430957   0.12866505   0.09131278  -5.98996516  -3.04511854  -5.72621079
16   0.06448549   0.06430957   0.12796232   0.09131278  -5.95240222  -3.04511854  -5.72621079
17   0.06443325   0.06430957   0.12732807   0.09131278  -5.91628235  -3.04511854  -5.72621079
18   0.06439653   0.06430957   0.12675497   0.09131278  -5.88205026  -3.04511854  -5.72621079
19   0.06437072   0.06430957   0.12623653   0.09131278  -5.84993329  -3.04511854  -5.72621079
20   0.06435257   0.06430957   0.12576698   0.09131278  -5.82001413  -3.04511854  -5.72621079
21   0.06433981   0.06430957   0.12534120   0.09131278  -5.79228126  -3.04511854  -5.72621079
22   0.06433084   0.06430957   0.12495464   0.09131278  -5.76666367  -3.04511854  -5.72621079
23   0.06432453   0.06430957   0.12460324   0.09131278  -5.74305465  -3.04511854  -5.72621079
24   0.06432009   0.06430957   0.12428337   0.09131278  -5.72132795  -3.04511854  -5.72621079
25   0.06431697   0.06430957   0.12399181   0.09131278  -5.70134857  -3.04511854  -5.72621079
26   0.06431477   0.06430957   0.12372565   0.09131278  -5.68297992  -3.04511854  -5.72621079
27   0.06431323   0.06430957   0.12348231   0.09131278  -5.66608834  -3.04511854  -5.72621079
28   0.06431214   0.06430957   0.12325947   0.09131278  -5.65054594  -3.04511854  -5.72621079
29   0.06431138   0.06430957   0.12305505   0.09131278  -5.63623221  -3.04511854  -5.72621079
30   0.06431084   0.06430957   0.12286720   0.09131278  -5.62303485  -3.04511854  -5.72621079
31   0.06431047   0.06430957   0.12269424   0.09131278  -5.61085001  -3.04511854  -5.72621079
32   0.06431020   0.06430957   0.12253467   0.09131278  -5.59958226  -3.04511854  -5.72621079
33   0.06431001   0.06430957   0.12238715   0.09131278  -5.58914429  -3.04511854  -5.72621079
34   0.06430988   0.06430957   0.12225047   0.09131278  -5.57945650  -3.04511854  -5.72621079
35   0.06430979   0.06430957   0.12212355   0.09131278  -5.57044647  -3.04511854  -5.72621079
36   0.06430973   0.06430957   0.12200541   0.09131278  -5.56204851  -3.04511854  -5.72621079
37   0.06430968   0.06430957   0.12189517   0.09131278  -5.55420306  -3.04511854  -5.72621079
38   0.06430965   0.06430957   0.12179205   0.09131278  -5.54685623  -3.04511854  -5.72621079
39   0.06430963   0.06430957   0.12169534   0.09131278  -5.53995931  -3.04511854  -5.72621079
40   0.06430961   0.06430957   0.12160440   0.09131278  -5.53346827  -3.04511854  -5.72621079
41   0.06430960   0.06430957   0.12151866   0.09131278  -5.52734336  -3.04511854  -5.72621079
42   0.06430959   0.06430957   0.12143760   0.09131278  -5.52154872  -3.04511854  -5.72621079
43   0.06430959   0.06430957   0.12136077   0.09131278  -5.51605197  -3.04511854  -5.72621079
44   0.06430958   0.06430957   0.12128773   0.09131278  -5.51082394  -3.04511854  -5.72621079
45   0.06430958   0.06430957   0.12121813   0.09131278  -5.50583831  -3.04511854  -5.72621079
46   0.06430958   0.06430957   0.12115162   0.09131278  -5.50107138  -3.04511854  -5.72621079
47   0.06430958   0.06430957   0.12108789   0.09131278  -5.49650176  -3.04511854  -5.72621079
48   0.06430957   0.06430957   0.12102669   0.09131278  -5.49211020  -3.04511854  -5.72621079
49   0.06430957   0.06430957   0.12096775   0.09131278  -5.48787934  -3.04511854  -5.72621079
50   0.06430957   0.06430957   0.12091086   0.09131278  -5.48379355  -3.04511854  -5.72621079
51   0.06430957   0.06430957   0.12085582   0.09131278  -5.47983876  -3.04511854  -5.72621079
52   0.06430957   0.06430957   0.12080245   0.09131278  -5.47600229  -3.04511854  -5.72621079
53   0.06430957   0.06430957   0.12075059   0.09131278  -5.47227271  -3.04511854  -5.72621079
54   0.06430957   0.06430957   0.12070009   0.09131278  -5.46863975  -3.04511854  -5.72621079
55   0.06430957   0.06430957   0.12065083   0.09131278  -5.46509415  -3.04511854  -5.72621079
56   0.06430957   0.06430957   0.12060269   0.09131278  -5.46162756  -3.04511854  -5.72621079
57   0.06430957   0.06430957   0.12055556   0.09131278  -5.45823249  -3.04511854  -5.72621079
58   0.06430957   0.06430957   0.12050935   0.09131278  -5.45490218  -3.04511854  -5.72621079
59   0.06430957   0.06430957   0.12046396   0.09131278  -5.45163055  -3.04511854  -5.72621079
60   0.06430957   0.06430957   0.12041934   0.09131278  -5.44841212  -3.04511854  -5.72621079
61   0.06430957   0.06430957   0.12037539   0.09131278  -5.44524198  -3.04511854  -5.72621079
62   0.06430957   0.06430957   0.12033207   0.09131278  -5.44211568  -3.04511854  -5.72621079
63   0.06430957   0.06430957   0.12028932   0.09131278  -5.43902923  -3.04511854  -5.72621079
64   0.06430957   0.06430957   0.12024709   0.09131278  -5.43597905  -3.04511854  -5.72621079
65   0.06430957   0.06430957   0.12020533   0.09131278  -5.43296190  -3.04511854  -5.72621079
66   0.06430957   0.06430957   0.12016400   0.09131278  -5.42997488  -3.04511854  -5.72621079
67   0.06430957   0.06430957   0.12012306   0.09131278  -5.42701537  -3.04511854  -5.72621079
68   0.06430957   0.06430957   0.12008249   0.09131278  -5.42408102  -3.04511854  -5.72621079
69   0.06430957   0.06430957   0.12004224   0.09131278  -5.42116971  -3.04511854  -5.72621079
70   0.06430957   0.06430957   0.12000231   0.09131278  -5.41827953  -3.04511854  -5.72621079
71   0.06430957   0.06430957   0.11996265   0.09131278  -5.41540876  -3.04511854  -5.72621079
72   0.06430957   0.06430957   0.11992326   0.09131278  -5.41255588  -3.04511854  -5.72621079
73   0.06430957   0.06430957   0.11988410   0.09131278  -5.40971949  -3.04511854  -5.72621079
74   0.06430957   0.06430957   0.11984517   0.09131278  -5.40689834  -3.04511854  -5.72621079
75   0.06430957   0.06430957   0.11980645   0.09131278  -5.40409130  -3.04511854  -5.72621079
76   0.06430957   0.06430957   0.11976791   0.09131278  -5.40129738  -3.04511854  -5.72621079
77   0.06430957   0.06430957   0.11972956   0.09131278  -5.39851566  -3.04511854  -5.72621079
78   0.06430957   0.06430957   0.11969138   0.09131278  -5.39574532  -3.04511854  -5.72621079
79   0.06430957   0.06430957   0.11965336   0.09131278  -5.39298563  -3.04511854  -5.72621079
80   0.06430957   0.06430957   0.11961549   0.09131278  -5.39023593  -3.04511854  -5.72621079
81   0.06430957   0.06430957   0.11957776   0.09131278  -5.38749562  -3.04511854  -5.72621079
82   0.06430957   0.06430957   0.11954016   0.09131278  -5.38476416  -3.04511854  -5.72621079
83   0.06430957   0.06430957   0.11950269   0.09131278  -5.38204108  -3.04511854  -5.72621079
84   0.06430957   0.06430957   0.11946534   0.09131278  -5.37932594  -3.04511854  -5.72621079
85   0.06430957   0.06430957   0.11942810   0.09131278  -5.37661834  -3.04511854  -5.72621079
86   0.06430957   0.06430957   0.11939098   0.09131278  -5.37391795  -3.04511854  -5.72621079
87   0.06430957   0.06430957   0.11935396   0.09131278  -5.37122443  -3.04511854  -5.72621079
88   0.06430957   0.06430957   0.11931705   0.09131278  -5.36853751  -3.04511854  -5.72621079
89   0.06430957   0.06430957   0.11928023   0.09131278  -5.36585693  -3.04511854  -5.72621079
90   0.06430957   0.06430957   0.11924351   0.09131278  -5.36318246  -3.04511854  -5.72621079
91   0.06430957   0.06430957   0.11920688   0.09131278  -5.36051389  -3.04511854  -5.72621079
92   0.06430957   0.06430957   0.11917034   0.09131278  -5.35785103  -3.04511854  -5.72621079
93   0.06430957   0.06430957   0.11913389   0.09131278  -5.35519371  -3.04511854  -5.72621079
94   0.06430957   0.06430957   0.11909752   0.09131278  -5.35254179  -3.04511854  -5.72621079
95   0.06430957   0.06430957   0.11906123   0.09131278  -5.34989511  -3.04511854  -5.72621079
96   0.06430957   0.06430957   0.11902503   0.09131278  -5.34725356  -3.04511854  -5.72621079
97   0.06430957   0.06430957   0.11898891   0.09131278  -5.34461703  -3.04511854  -5.72621079
98   0.06430957   0.06430957   0.11895286   0.09131278  -5.34198541  -3.04511854  -5.72621079
99   0.06430957   0.06430957   0.11891689   0.09131278  -5.33935861  -3.04511854  -5.72621079
100   0.06430957   0.06430957   0.11888100   0.09131278  -5.33673655  -3.04511854  -5.72621079
101   0.06430957   0.06430957   0.11884518   0.09131278  -5.33411915  -3.04511854  -5.72621079
102   0.06430957   0.06430957   0.11880944   0.09131278  -5.33150635  -3.04511854  -5.72621079
103   0.06430957   0.06430957   0.11877376   0.09131278  -5.32889807  -3.04511854  -5.72621079
104   0.06430957   0.06430957   0.11873817   0.09131278  -5.32629428  -3.04511854  -5.72621079
105   0.06430957   0.06430957   0.11870264   0.09131278  -5.32369490  -3.04511854  -5.72621079
106   0.06430957   0.06430957   0.11866718   0.09131278  -5.32109990  -3.04511854  -5.72621079
107   0.06430957   0.06430957   0.11863179   0.09131278  -5.31850924  -3.04511854  -5.72621079
108   0.06430957   0.06430957   0.11859647   0.09131278  -5.31592287  -3.04511854  -5.72621079
109   0.06430957   0.06430957   0.11856122   0.09131278  -5.31334076  -3.04511854  -5.72621079
110   0.06430957   0.06430957   0.11852604   0.09131278  -5.31076288  -3.04511854  -5.72621079
111   0.06430957   0.06430957   0.11849092   0.09131278  -5.30818919  -3.04511854  -5.72621079
112   0.06430957   0.06430957   0.11845587   0.09131278  -5.30561968  -3.04511854  -5.72621079
113   0.06430957   0.06430957   0.11842089   0.09131278  -5.30305430  -3.04511854  -5.72621079
114   0.06430957   0.06430957   0.11838598   0.09131278  -5.30049305  -3.04511854  -5.72621079
115   0.06430957   0.06430957   0.11835113   0.09131278  -5.29793590  -3.04511854  -5.72621079
116   0.06430957   0.06430957   0.11831635   0.09131278  -5.29538282  -3.04511854  -5.72621079
117   0.06430957   0.06430957   0.11828163   0.09131278  -5.29283380  -3.04511854  -5.72621079
118   0.06430957   0.06430957   0.11824698   0.09131278  -5.29028882  -3.04511854  -5.72621079
119   0.06430957   0.06430957   0.11821239   0.09131278  -5.28774786  -3.04511854  -5.72621079
120   0.06430957   0.06430957   0.11817787   0.09131278  -5.28521092  -3.04511854  -5.72621079
121   0.06430957   0.06430957   0.11814341   0.09131278  -5.28267796  -3.04511854  -5.72621079
122   0.06430957   0.06430957   0.11810902   0.09131278  -5.28014899  -3.04511854  -5.72621079
123   0.06430957   0.06430957   0.11807469   0.09131278  -5.27762398  -3.04511854  -5.72621079
124   0.06430957   0.06430957   0.11804043   0.09131278  -5.27510293  -3.04511854  -5.72621079
125   0.06430957   0.06430957   0.11800622   0.09131278  -5.27258582  -3.04511854  -5.72621079
126   0.06430957   0.06430957   0.11797208   0.09131278  -5.27007264  -3.04511854  -5.72621079
127   0.06430957   0.06430957   0.11793801   0.09131278  -5.26756339  -3.04511854  -5.72621079
128   0.06430957   0.06430957   0.11790400   0.09131278  -5.26505804  -3.04511854  -5.72621079
129   0.06430957   0.06430957   0.11787004   0.09131278  -5.26255659  -3.04511854  -5.72621079
130   0.06430957   0.06430957   0.11783616   0.09131278  -5.26005903  -3.04511854  -5.72621079
131   0.06430957   0.06430957   0.11780233   0.09131278  -5.25756535  -3.04511854  -5.72621079
132   0.06430957   0.06430957   0.11776857   0.09131278  -5.25507554  -3.04511854  -5.72621079
133   0.06430957   0.06430957   0.11773487   0.09131278  -5.25258960  -3.04511854  -5.72621079
134   0.06430957   0.06430957   0.11770123   0.09131278  -5.25010750  -3.04511854  -5.72621079
135   0.06430957   0.06430957   0.11766765   0.09131278  -5.24762926  -3.04511854  -5.72621079
136   0.06430957   0.06430957   0.11763413   0.09131278  -5.24515484  -3.04511854  -5.72621079
137   0.06430957   0.06430957   0.11760068   0.09131278  -5.24268426  -3.04511854  -5.72621079
138   0.06430957   0.06430957   0.11756729   0.09131278  -5.24021750  -3.04511854  -5.72621079
139   0.06430957   0.06430957   0.11753395   0.09131278  -5.23775455  -3.04511854  -5.72621079
140   0.06430957   0.06430957   0.11750068   0.09131278  -5.23529541  -3.04511854  -5.72621079
141   0.06430957   0.06430957   0.11746747   0.09131278  -5.23284006  -3.04511854  -5.72621079
142   0.06430957   0.06430957   0.11743432   0.09131278  -5.23038850  -3.04511854  -5.72621079
143   0.06430957   0.06430957   0.11740123   0.09131278  -5.22794073  -3.04511854  -5.72621079
144   0.06430957   0.06430957   0.11736820   0.09131278  -5.22549673  -3.04511854  -5.72621079
145   0.06430957   0.06430957   0.11733523   0.09131278  -5.22305649  -3.04511854  -5.72621079
146   0.06430957   0.06430957   0.11730233   0.09131278  -5.22062002  -3.04511854  -5.72621079
147   0.06430957   0.06430957   0.11726948   0.09131278  -5.21818730  -3.04511854  -5.72621079
148   0.06430957   0.06430957   0.11723669   0.09131278  -5.21575833  -3.04511854  -5.72621079
149   0.06430957   0.06430957   0.11720396   0.09131278  -5.21333309  -3.04511854  -5.72621079
150   0.06430957   0.06430957   0.11717129   0.09131278  -5.21091159  -3.04511854  -5.72621079
151   0.06430957   0.06430957   0.11713868   0.09131278  -5.20849381  -3.04511854  -5.72621079
152   0.06430957   0.06430957   0.11710612   0.09131278  -5.20607975  -3.04511854  -5.72621079
153   0.06430957   0.06430957   0.11707363   0.09131278  -5.20366939  -3.04511854  -5.72621079
154   0.06430957   0.06430957   0.11704120   0.09131278  -5.20126275  -3.04511854  -5.72621079
155   0.06430957   0.06430957   0.11700882   0.09131278  -5.19885980  -3.04511854  -5.72621079
156   0.06430957   0.06430957   0.11697651   0.09131278  -5.19646054  -3.04511854  -5.72621079
157   0.06430957   0.06430957   0.11694425   0.09131278  -5.19406496  -3.04511854  -5.72621079
158   0.06430957   0.06430957   0.11691205   0.09131278  -5.19167306  -3.04511854  -5.72621079
159   0.06430957   0.06430957   0.11687991   0.09131278  -5.18928483  -3.04511854  -5.72621079
160   0.06430957   0.06430957   0.11684783   0.09131278  -5.18690026  -3.04511854  -5.72621079
161   0.06430957   0.06430957   0.11681580   0.09131278  -5.18451935  -3.04511854  -5.72621079
162   0.06430957   0.06430957   0.11678383   0.09131278  -5.18214209  -3.04511854  -5.72621079
163   0.06430957   0.06430957   0.11675192   0.09131278  -5.17976847  -3.04511854  -5.72621079
164   0.06430957   0.06430957   0.11672007   0.09131278  -5.17739849  -3.04511854  -5.72621079
165   0.06430957   0.06430957   0.11668828   0.09131278  -5.17503214  -3.04511854  -5.72621079
166   0.06430957   0.06430957   0.11665654   0.09131278  -5.17266941  -3.04511854  -5.72621079
167   0.06430957   0.06430957   0.11662486   0.09131278  -5.17031030  -3.04511854  -5.72621079
168   0.06430957   0.06430957   0.11659324   0.09131278  -5.16795479  -3.04511854  -5.72621079
169   0.06430957   0.06430957   0.11656167   0.09131278  -5.16560289  -3.04511854  -5.72621079
170   0.06430957   0.06430957   0.11653016   0.09131278  -5.16325459  -3.04511854  -5.72621079
171   0.06430957   0.06430957   0.11649871   0.09131278  -5.16090987  -3.04511854  -5.72621079
172   0.06430957   0.06430957   0.11646731   0.09131278  -5.15856874  -3.04511854  -5.72621079
173   0.06430957   0.06430957   0.11643597   0.09131278  -5.15623118  -3.04511854  -5.72621079
174   0.06430957   0.06430957   0.11640469   0.09131278  -5.15389720  -3.04511854  -5.72621079
175   0.06430957   0.06430957   0.11637346   0.09131278  -5.15156678  -3.04511854  -5.72621079
176   0.06430957   0.06430957   0.11634229   0.09131278  -5.14923991  -3.04511854  -5.72621079
177   0.06430957   0.06430957   0.11631118   0.09131278  -5.14691660  -3.04511854  -5.72621079
178   0.06430957   0.06430957   0.11628012   0.09131278  -5.14459683  -3.04511854  -5.72621079
179   0.06430957   0.06430957   0.11624911   0.09131278  -5.14228060  -3.04511854  -5.72621079
180   0.06430957   0.06430957   0.11621817   0.09131278  -5.13996790  -3.04511854  -5.72621079
181   0.06430957   0.06430957   0.11618727   0.09131278  -5.13765872  -3.04511854  -5.72621079
182   0.06430957   0.06430957   0.11615643   0.09131278  -5.13535306  -3.04511854  -5.72621079
183   0.06430957   0.06430957   0.11612565   0.09131278  -5.13305091  -3.04511854  -5.72621079
184   0.06430957   0.06430957   0.11609492   0.09131278  -5.13075227  -3.04511854  -5.72621079
185   0.06430957   0.06430957   0.11606425   0.09131278  -5.12845713  -3.04511854  -5.72621079
186   0.06430957   0.06430957   0.11603363   0.09131278  -5.12616548  -3.04511854  -5.72621079
187   0.06430957   0.06430957   0.11600307   0.09131278  -5.12387731  -3.04511854  -5.72621079
188   0.06430957   0.06430957   0.11597256   0.09131278  -5.12159263  -3.04511854  -5.72621079
189   0.06430957   0.06430957   0.11594211   0.09131278  -5.11931141  -3.04511854  -5.72621079
190   0.06430957   0.06430957   0.11591171   0.09131278  -5.11703367  -3.04511854  -5.72621079
191   0.06430957   0.06430957   0.11588136   0.09131278  -5.11475938  -3.04511854  -5.72621079
192   0.06430957   0.06430957   0.11585107   0.09131278  -5.11248855  -3.04511854  -5.72621079
193   0.06430957   0.06430957   0.11582083   0.09131278  -5.11022117  -3.04511854  -5.72621079
194   0.06430957   0.06430957   0.11579065   0.09131278  -5.10795723  -3.04511854  -5.72621079
195   0.06430957   0.06430957   0.11576052   0.09131278  -5.10569672  -3.04511854  -5.72621079
196   0.06430957   0.06430957   0.11573044   0.09131278  -5.10343964  -3.04511854  -5.72621079
197   0.06430957   0.06430957   0.11570042   0.09131278  -5.10118599  -3.04511854  -5.72621079
198   0.06430957   0.06430957   0.11567045   0.09131278  -5.09893575  -3.04511854  -5.72621079
199   0.06430957   0.06430957   0.11564053   0.09131278  -5.09668892  -3.04511854  -5.72621079
200   0.06430957   0.06430957   0.11561066   0.09131278  -5.09444549  -3.04511854  -5.72621079
201   0.06430957   0.06430957   0.11558085   0.09131278  -5.09220546  -3.04511854  -5.72621079
202   0.06430957   0.06430957   0.11555109   0.09131278  -5.08996882  -3.04511854  -5.72621079
203   0.06430957   0.06430957   0.11552139   0.09131278  -5.08773557  -3.04511854  -5.72621079
204   0.06430957   0.06430957   0.11549173   0.09131278  -5.08550569  -3.04511854  -5.72621079
205   0.06430957   0.06430957   0.11546213   0.09131278  -5.08327919  -3.04511854  -5.72621079
206   0.06430957   0.06430957   0.11543259   0.09131278  -5.08105605  -3.04511854  -5.72621079
207   0.06430957   0.06430957   0.11540309   0.09131278  -5.07883627  -3.04511854  -5.72621079
208   0.06430957   0.06430957   0.11537364   0.09131278  -5.07661985  -3.04511854  -5.72621079
209   0.06430957   0.06430957   0.11534425   0.09131278  -5.07440677  -3.04511854  -5.72621079
210   0.06430957   0.06430957   0.11531491   0.09131278  -5.07219703  -3.04511854  -5.72621079
211   0.06430957   0.06430957   0.11528562   0.09131278  -5.06999063  -3.04511854  -5.72621079
212   0.06430957   0.06430957   0.11525639   0.09131278  -5.06778756  -3.04511854  -5.72621079
213   0.06430957   0.06430957   0.11522720   0.09131278  -5.06558781  -3.04511854  -5.72621079
214   0.06430957   0.06430957   0.11519807   0.09131278  -5.06339138  -3.04511854  -5.72621079
215   0.06430957   0.06430957   0.11516898   0.09131278  -5.06119826  -3.04511854  -5.72621079
216   0.06430957   0.06430957   0.11513995   0.09131278  -5.05900844  -3.04511854  -5.72621079
217   0.06430957   0.06430957   0.11511097   0.09131278  -5.05682192  -3.04511854  -5.72621079
218   0.06430957   0.06430957   0.11508204   0.09131278  -5.05463869  -3.04511854  -5.72621079
219   0.06430957   0.06430957   0.11505316   0.09131278  -5.05245875  -3.04511854  -5.72621079
220   0.06430957   0.06430957   0.11502433   0.09131278  -5.05028209  -3.04511854  -5.72621079
221   0.06430957   0.06430957   0.11499556   0.09131278  -5.04810870  -3.04511854  -5.72621079
222   0.06430957   0.06430957   0.11496683   0.09131278  -5.04593858  -3.04511854  -5.72621079
223   0.06430957   0.06430957   0.11493815   0.09131278  -5.04377172  -3.04511854  -5.72621079
224   0.06430957   0.06430957   0.11490952   0.09131278  -5.04160812  -3.04511854  -5.72621079
225   0.06430957   0.06430957   0.11488095   0.09131278  -5.03944777  -3.04511854  -5.72621079
226   0.06430957   0.06430957   0.11485242   0.09131278  -5.03729066  -3.04511854  -5.72621079
227   0.06430957   0.06430957   0.11482394   0.09131278  -5.03513678  -3.04511854  -5.72621079
228   0.06430957   0.06430957   0.11479552   0.09131278  -5.03298614  -3.04511854  -5.72621079
229   0.06430957   0.06430957   0.11476714   0.09131278  -5.03083873  -3.04511854  -5.72621079
230   0.06430957   0.06430957   0.11473881   0.09131278  -5.02869453  -3.04511854  -5.72621079
231   0.06430957   0.06430957   0.11471053   0.09131278  -5.02655355  -3.04511854  -5.72621079
232   0.06430957   0.06430957   0.11468230   0.09131278  -5.02441578  -3.04511854  -5.72621079
233   0.06430957   0.06430957   0.11465412   0.09131278  -5.02228121  -3.04511854  -5.72621079
234   0.06430957   0.06430957   0.11462599   0.09131278  -5.02014983  -3.04511854  -5.72621079
235   0.06430957   0.06430957   0.11459791   0.09131278  -5.01802164  -3.04511854  -5.72621079
236   0.06430957   0.06430957   0.11456988   0.09131278  -5.01589664  -3.04511854  -5.72621079
237   0.06430957   0.06430957   0.11454189   0.09131278  -5.01377482  -3.04511854  -5.72621079
238   0.06430957   0.06430957   0.11451396   0.09131278  -5.01165617  -3.04511854  -5.72621079
239   0.06430957   0.06430957   0.11448607   0.09131278  -5.00954068  -3.04511854  -5.72621079
240   0.06430957   0.06430957   0.11445823   0.09131278  -5.00742836  -3.04511854  -5.72621079
241   0.06430957   0.06430957   0.11443044   0.09131278  -5.00531919  -3.04511854  -5.72621079
242   0.06430957   0.06430957   0.11440270   0.09131278  -5.00321316  -3.04511854  -5.72621079
243   0.06430957   0.06430957   0.11437501   0.09131278  -5.00111028  -3.04511854  -5.72621079
244   0.06430957   0.06430957   0.11434736   0.09131278  -4.99901054  -3.04511854  -5.72621079
245   0.06430957   0.06430957   0.11431976   0.09131278  -4.99691393  -3.04511854  -5.72621079
246   0.06430957   0.06430957   0.11429221   0.09131278  -4.99482045  -3.04511854  -5.72621079
247   0.06430957   0.06430957   0.11426471   0.09131278  -4.99273008  -3.04511854  -5.72621079
248   0.06430957   0.06430957   0.11423726   0.09131278  -4.99064283  -3.04511854  -5.72621079
249   0.06430957   0.06430957   0.11420985   0.09131278  -4.98855869  -3.04511854  -5.72621079
250   0.06430957   0.06430957   0.11418249   0.09131278  -4.98647764  -3.04511854  -5.72621079
251   0.06430957   0.06430957   0.11415518   0.09131278  -4.98439970  -3.04511854  -5.72621079
252   0.06430957   0.06430957   0.11412791   0.09131278  -4.98232484  -3.04511854  -5.72621079
253   0.06430957   0.06430957   0.11410069   0.09131278  -4.98025308  -3.04511854  -5.72621079
254   0.06430957   0.06430957   0.11407352   0.09131278  -4.97818439  -3.04511854  -5.72621079
255   0.06430957   0.06430957   0.11404639   0.09131278  -4.97611877  -3.04511854  -5.72621079
256   0.06430957   0.06430957   0.11401932   0.09131278  -4.97405622  -3.04511854  -5.72621079
257   0.06430957   0.06430957   0.11399228   0.09131278  -4.97199673  -3.04511854  -5.72621079
258   0.06430957   0.06430957   0.11396530   0.09131278  -4.96994031  -3.04511854  -5.72621079
259   0.06430957   0.06430957   0.11393836   0.09131278  -4.96788693  -3.04511854  -5.72621079
260   0.06430957   0.06430957   0.11391147   0.09131278  -4.96583659  -3.04511854  -5.72621079
261   0.06430957   0.06430957   0.11388462   0.09131278  -4.96378930  -3.04511854  -5.72621079
262   0.06430957   0.06430957   0.11385782   0.09131278  -4.96174504  -3.04511854  -5.72621079
263   0.06430957   0.06430957   0.11383107   0.09131278  -4.95970381  -3.04511854  -5.72621079
264   0.06430957   0.06430957   0.11380436   0.09131278  -4.95766560  -3.04511854  -5.72621079
265   0.06430957   0.06430957   0.11377770   0.09131278  -4.95563040  -3.04511854  -5.72621079
266   0.06430957   0.06430957   0.11375108   0.09131278  -4.95359822  -3.04511854  -5.72621079
267   0.06430957   0.06430957   0.11372451   0.09131278  -4.95156905  -3.04511854  -5.72621079
268   0.06430957   0.06430957   0.11369798   0.09131278  -4.94954287  -3.04511854  -5.72621079
269   0.06430957   0.06430957   0.11367150   0.09131278  -4.94751969  -3.04511854  -5.72621079
270   0.06430957   0.06430957   0.11364507   0.09131278  -4.94549950  -3.04511854  -5.72621079
271   0.06430957   0.06430957   0.11361868   0.09131278  -4.94348229  -3.04511854  -5.72621079
272   0.06430957   0.06430957   0.11359233   0.09131278  -4.94146806  -3.04511854  -5.72621079
273   0.06430957   0.06430957   0.11356603   0.09131278  -4.93945680  -3.04511854  -5.72621079
274   0.06430957   0.06430957   0.11353978   0.09131278  -4.93744851  -3.04511854  -5.72621079
275   0.06430957   0.06430957   0.11351357   0.09131278  -4.93544318  -3.04511854  -5.72621079
276   0.06430957   0.06430957   0.11348740   0.09131278  -4.93344081  -3.04511854  -5.72621079
277   0.06430957   0.06430957   0.11346128   0.09131278  -4.93144139  -3.04511854  -5.72621079
278   0.06430957   0.06430957   0.11343521   0.09131278  -4.92944491  -3.04511854  -5.72621079
279   0.06430957   0.06430957   0.11340917   0.09131278  -4.92745137  -3.04511854  -5.72621079
280   0.06430957   0.06430957   0.11338319   0.09131278  -4.92546077  -3.04511854  -5.72621079
281   0.06430957   0.06430957   0.11335724   0.09131278  -4.92347309  -3.04511854  -5.72621079
282   0.06430957   0.06430957   0.11333134   0.09131278  -4.92148834  -3.04511854  -5.72621079
283   0.06430957   0.06430957   0.11330549   0.09131278  -4.91950651  -3.04511854  -5.72621079
284   0.06430957   0.06430957   0.11327968   0.09131278  -4.91752758  -3.04511854  -5.72621079
285   0.06430957   0.06430957   0.11325391   0.09131278  -4.91555157  -3.04511854  -5.72621079
286   0.06430957   0.06430957   0.11322818   0.09131278  -4.91357845  -3.04511854  -5.72621079
287   0.06430957   0.06430957   0.11320250   0.09131278  -4.91160824  -3.04511854  -5.72621079
288   0.06430957   0.06430957   0.11317687   0.09131278  -4.90964091  -3.04511854  -5.72621079
289   0.06430957   0.06430957   0.11315127   0.09131278  -4.90767647  -3.04511854  -5.72621079
290   0.06430957   0.06430957   0.11312572   0.09131278  -4.90571491  -3.04511854  -5.72621079
291   0.06430957   0.06430957   0.11310022   0.09131278  -4.90375622  -3.04511854  -5.72621079
292   0.06430957   0.06430957   0.11307475   0.09131278  -4.90180040  -3.04511854  -5.72621079
293   0.06430957   0.06430957   0.11304933   0.09131278  -4.89984745  -3.04511854  -5.72621079
294   0.06430957   0.06430957   0.11302395   0.09131278  -4.89789735  -3.04511854  -5.72621079
295   0.06430957   0.06430957   0.11299862   0.09131278  -4.89595011  -3.04511854  -5.72621079
296   0.06430957   0.06430957   0.11297332   0.09131278  -4.89400572  -3.04511854  -5.72621079
297   0.06430957   0.06430957   0.11294807   0.09131278  -4.89206417  -3.04511854  -5.72621079
298   0.06430957   0.06430957   0.11292287   0.09131278  -4.89012546  -3.04511854  -5.72621079
299   0.06430957   0.06430957   0.11289770   0.09131278  -4.88818958  -3.04511854  -5.72621079
300   0.06430957   0.06430957   0.11287258   0.09131278  -4.88625653  -3.04511854  -5.72621079
301   0.06430957   0.06430957   0.11284750   0.09131278  -4.88432630  -3.04511854  -5.72621079
302   0.06430957   0.06430957   0.11282246   0.09131278  -4.88239888  -3.04511854  -5.72621079
303   0.06430957   0.06430957   0.11279746   0.09131278  -4.88047428  -3.04511854  -5.72621079
304   0.06430957   0.06430957   0.11277251   0.09131278  -4.87855248  -3.04511854  -5.72621079
305   0.06430957   0.06430957   0.11274760   0.09131278  -4.87663349  -3.04511854  -5.72621079
306   0.06430957   0.06430957   0.11272273   0.09131278  -4.87471729  -3.04511854  -5.72621079
307   0.06430957   0.06430957   0.11269790   0.09131278  -4.87280388  -3.04511854  -5.72621079
308   0.06430957   0.06430957   0.11267311   0.09131278  -4.87089326  -3.04511854  -5.72621079
309   0.06430957   0.06430957   0.11264836   0.09131278  -4.86898541  -3.04511854  -5.72621079
310   0.06430957   0.06430957   0.11262366   0.09131278  -4.86708034  -3.04511854  -5.72621079
311   0.06430957   0.06430957   0.11259900   0.09131278  -4.86517805  -3.04511854  -5.72621079
312   0.06430957   0.06430957   0.11257438   0.09131278  -4.86327851  -3.04511854  -5.72621079
313   0.06430957   0.06430957   0.11254979   0.09131278  -4.86138174  -3.04511854  -5.72621079
314   0.06430957   0.06430957   0.11252526   0.09131278  -4.85948772  -3.04511854  -5.72621079
315   0.06430957   0.06430957   0.11250076   0.09131278  -4.85759645  -3.04511854  -5.72621079
316   0.06430957   0.06430957   0.11247630   0.09131278  -4.85570793  -3.04511854  -5.72621079
317   0.06430957   0.06430957   0.11245188   0.09131278  -4.85382215  -3.04511854  -5.72621079
318   0.06430957   0.06430957   0.11242751   0.09131278  -4.85193910  -3.04511854  -5.72621079
319   0.06430957   0.06430957   0.11240317   0.09131278  -4.85005878  -3.04511854  -5.72621079
320   0.06430957   0.06430957   0.11237887   0.09131278  -4.84818118  -3.04511854  -5.72621079
321   0.06430957   0.06430957   0.11235462   0.09131278  -4.84630630  -3.04511854  -5.72621079
322   0.06430957   0.06430957   0.11233041   0.09131278  -4.84443414  -3.04511854  -5.72621079
323   0.06430957   0.06430957   0.11230623   0.09131278  -4.84256468  -3.04511854  -5.72621079
324   0.06430957   0.06430957   0.11228210   0.09131278  -4.84069794  -3.04511854  -5.72621079
325   0.06430957   0.06430957   0.11225800   0.09131278  -4.83883389  -3.04511854  -5.72621079
326   0.06430957   0.06430957   0.11223395   0.09131278  -4.83697253  -3.04511854  -5.72621079
327   0.06430957   0.06430957   0.11220994   0.09131278  -4.83511386  -3.04511854  -5.72621079
328   0.06430957   0.06430957   0.11218596   0.09131278  -4.83325788  -3.04511854  -5.72621079
329   0.06430957   0.06430957   0.11216203   0.09131278  -4.83140458  -3.04511854  -5.72621079
330   0.06430957   0.06430957   0.11213813   0.09131278  -4.82955395  -3.04511854  -5.72621079
331   0.06430957   0.06430957   0.11211428   0.09131278  -4.82770599  -3.04511854  -5.72621079
332   0.06430957   0.06430957   0.11209046   0.09131278  -4.82586070  -3.04511854  -5.72621079
333   0.06430957   0.06430957   0.11206668   0.09131278  -4.82401806  -3.04511854  -5.72621079
334   0.06430957   0.06430957   0.11204295   0.09131278  -4.82217808  -3.04511854  -5.72621079
335   0.06430957   0.06430957   0.11201925   0.09131278  -4.82034075  -3.04511854  -5.72621079
336   0.06430957   0.06430957   0.11199559   0.09131278  -4.81850607  -3.04511854  -5.72621079
337   0.06430957   0.06430957   0.11197197   0.09131278  -4.81667402  -3.04511854  -5.72621079
338   0.06430957   0.06430957   0.11194839   0.09131278  -4.81484461  -3.04511854  -5.72621079
339   0.06430957   0.06430957   0.11192485   0.09131278  -4.81301783  -3.04511854  -5.72621079
340   0.06430957   0.06430957   0.11190134   0.09131278  -4.81119368  -3.04511854  -5.72621079
341   0.06430957   0.06430957   0.11187788   0.09131278  -4.80937214  -3.04511854  -5.72621079
342   0.06430957   0.06430957   0.11185445   0.09131278  -4.80755323  -3.04511854  -5.72621079
343   0.06430957   0.06430957   0.11183107   0.09131278  -4.80573692  -3.04511854  -5.72621079
344   0.06430957   0.06430957   0.11180772   0.09131278  -4.80392322  -3.04511854  -5.72621079
345   0.06430957   0.06430957   0.11178441   0.09131278  -4.80211212  -3.04511854  -5.72621079
346   0.06430957   0.06430957   0.11176113   0.09131278  -4.80030362  -3.04511854  -5.72621079
347   0.06430957   0.06430957   0.11173790   0.09131278  -4.79849771  -3.04511854  -5.72621079
348   0.06430957   0.06430957   0.11171470   0.09131278  -4.79669439  -3.04511854  -5.72621079
349   0.06430957   0.06430957   0.11169155   0.09131278  -4.79489364  -3.04511854  -5.72621079
350   0.06430957   0.06430957   0.11166843   0.09131278  -4.79309548  -3.04511854  -5.72621079
351   0.06430957   0.06430957   0.11164534   0.09131278  -4.79129989  -3.04511854  -5.72621079
352   0.06430957   0.06430957   0.11162230   0.09131278  -4.78950687  -3.04511854  -5.72621079
353   0.06430957   0.06430957   0.11159929   0.09131278  -4.78771641  -3.04511854  -5.72621079
354   0.06430957   0.06430957   0.11157632   0.09131278  -4.78592851  -3.04511854  -5.72621079
355   0.06430957   0.06430957   0.11155339   0.09131278  -4.78414317  -3.04511854  -5.72621079
356   0.06430957   0.06430957   0.11153050   0.09131278  -4.78236037  -3.04511854  -5.72621079
357   0.06430957   0.06430957   0.11150764   0.09131278  -4.78058012  -3.04511854  -5.72621079
358   0.06430957   0.06430957   0.11148482   0.09131278  -4.77880241  -3.04511854  -5.72621079
359   0.06430957   0.06430957   0.11146204   0.09131278  -4.77702723  -3.04511854  -5.72621079
360   0.06430957   0.06430957   0.11143929   0.09131278  -4.77525458  -3.04511854  -5.72621079
361   0.06430957   0.06430957   0.11141658   0.09131278  -4.77348446  -3.04511854  -5.72621079
362   0.06430957   0.06430957   0.11139391   0.09131278  -4.77171687  -3.04511854  -5.72621079
363   0.06430957   0.06430957   0.11137128   0.09131278  -4.76995178  -3.04511854  -5.72621079
364   0.06430957   0.06430957   0.11134868   0.09131278  -4.76818921  -3.04511854  -5.72621079
365   0.06430957   0.06430957   0.11132612   0.09131278  -4.76642915  -3.04511854  -5.72621079
366   0.06430957   0.06430957   0.11130360   0.09131278  -4.76467159  -3.04511854  -5.72621079
367   0.06430957   0.06430957   0.11128111   0.09131278  -4.76291653  -3.04511854  -5.72621079
368   0.06430957   0.06430957   0.11125866   0.09131278  -4.76116397  -3.04511854  -5.72621079
369   0.06430957   0.06430957   0.11123624   0.09131278  -4.75941389  -3.04511854  -5.72621079
370   0.06430957   0.06430957   0.11121387   0.09131278  -4.75766630  -3.04511854  -5.72621079
371   0.06430957   0.06430957   0.11119152   0.09131278  -4.75592119  -3.04511854  -5.72621079
372   0.06430957   0.06430957   0.11116922   0.09131278  -4.75417855  -3.04511854  -5.72621079
373   0.06430957   0.06430957   0.11114695   0.09131278  -4.75243838  -3.04511854  -5.72621079
374   0.06430957   0.06430957   0.11112471   0.09131278  -4.75070068  -3.04511854  -5.72621079
375   0.06430957   0.06430957   0.11110252   0.09131278  -4.74896545  -3.04511854  -5.72621079
376   0.06430957   0.06430957   0.11108035   0.09131278  -4.74723267  -3.04511854  -5.72621079
377   0.06430957   0.06430957   0.11105823   0.09131278  -4.74550234  -3.04511854  -5.72621079
378   0.06430957   0.06430957   0.11103614   0.09131278  -4.74377446  -3.04511854  -5.72621079
379   0.06430957   0.06430957   0.11101408   0.09131278  -4.74204903  -3.04511854  -5.72621079
380   0.06430957   0.06430957   0.11099206   0.09131278  -4.74032603  -3.04511854  -5.72621079
381   0.06430957   0.06430957   0.11097008   0.09131278  -4.73860548  -3.04511854  -5.72621079
382   0.06430957   0.06430957   0.11094813   0.09131278  -4.73688735  -3.04511854  -5.72621079
383   0.06430957   0.06430957   0.11092622   0.09131278  -4.73517165  -3.04511854  -5.72621079
384   0.06430957   0.06430957   0.11090434   0.09131278  -4.73345837  -3.04511854  -5.72621079
385   0.06430957   0.06430957   0.11088250   0.09131278  -4.73174750  -3.04511854  -5.72621079
386   0.06430957   0.06430957   0.11086069   0.09131278  -4.73003905  -3.04511854  -5.72621079
387   0.06430957   0.06430957   0.11083892   0.09131278  -4.72833301  -3.04511854  -5.72621079
388   0.06430957   0.06430957   0.11081718   0.09131278  -4.72662938  -3.04511854  -5.72621079
389   0.06430957   0.06430957   0.11079548   0.09131278  -4.72492814  -3.04511854  -5.72621079
390   0.06430957   0.06430957   0.11077381   0.09131278  -4.72322930  -3.04511854  -5.72621079
391   0.06430957   0.06430957   0.11075217   0.09131278  -4.72153285  -3.04511854  -5.72621079
392   0.06430957   0.06430957   0.11073058   0.09131278  -4.71983879  -3.04511854  -5.72621079
393   0.06430957   0.06430957   0.11070901   0.09131278  -4.71814711  -3.04511854  -5.72621079
394   0.06430957   0.06430957   0.11068748   0.09131278  -4.71645780  -3.04511854  -5.72621079
395   0.06430957   0.06430957   0.11066599   0.09131278  -4.71477088  -3.04511854  -5.72621079
396   0.06430957   0.06430957   0.11064453   0.09131278  -4.71308632  -3.04511854  -5.72621079
397   0.06430957   0.06430957   0.11062310   0.09131278  -4.71140412  -3.04511854  -5.72621079
398   0.06430957   0.06430957   0.11060171   0.09131278  -4.70972429  -3.04511854  -5.72621079
399   0.06430957   0.06430957   0.11058035   0.09131278  -4.70804681  -3.04511854  -5.72621079
400   0.06430957   0.06430957   0.11055903   0.09131278  -4.70637169  -3.04511854  -5.72621079
401   0.06430957   0.06430957   0.11053774   0.09131278  -4.70469891  -3.04511854  -5.72621079
402   0.06430957   0.06430957   0.11051648   0.09131278  -4.70302848  -3.04511854  -5.72621079
403   0.06430957   0.06430957   0.11049526   0.09131278  -4.70136039  -3.04511854  -5.72621079
404   0.06430957   0.06430957   0.11047407   0.09131278  -4.69969463  -3.04511854  -5.72621079
405   0.06430957   0.06430957   0.11045291   0.09131278  -4.69803121  -3.04511854  -5.72621079
406   0.06430957   0.06430957   0.11043179   0.09131278  -4.69637011  -3.04511854  -5.72621079
407   0.06430957   0.06430957   0.11041071   0.09131278  -4.69471133  -3.04511854  -5.72621079
408   0.06430957   0.06430957   0.11038965   0.09131278  -4.69305487  -3.04511854  -5.72621079
409   0.06430957   0.06430957   0.11036863   0.09131278  -4.69140073  -3.04511854  -5.72621079
410   0.06430957   0.06430957   0.11034764   0.09131278  -4.68974889  -3.04511854  -5.72621079
411   0.06430957   0.06430957   0.11032669   0.09131278  -4.68809936  -3.04511854  -5.72621079
412   0.06430957   0.06430957   0.11030577   0.09131278  -4.68645214  -3.04511854  -5.72621079
413   0.06430957   0.06430957   0.11028488   0.09131278  -4.68480721  -3.04511854  -5.72621079
414   0.06430957   0.06430957   0.11026403   0.09131278  -4.68316457  -3.04511854  -5.72621079
415   0.06430957   0.06430957   0.11024321   0.09131278  -4.68152423  -3.04511854  -5.72621079
416   0.06430957   0.06430957   0.11022242   0.09131278  -4.67988616  -3.04511854  -5.72621079
417   0.06430957   0.06430957   0.11020166   0.09131278  -4.67825038  -3.04511854  -5.72621079
418   0.06430957   0.06430957   0.11018094   0.09131278  -4.67661688  -3.04511854  -5.72621079
419   0.06430957   0.06430957   0.11016025   0.09131278  -4.67498565  -3.04511854  -5.72621079
420   0.06430957   0.06430957   0.11013959   0.09131278  -4.67335669  -3.04511854  -5.72621079
421   0.06430957   0.06430957   0.11011896   0.09131278  -4.67172999  -3.04511854  -5.72621079
422   0.06430957   0.06430957   0.11009837   0.09131278  -4.67010555  -3.04511854  -5.72621079
423   0.06430957   0.06430957   0.11007781   0.09131278  -4.66848337  -3.04511854  -5.72621079
424   0.06430957   0.06430957   0.11005728   0.09131278  -4.66686344  -3.04511854  -5.72621079
425   0.06430957   0.06430957   0.11003679   0.09131278  -4.66524576  -3.04511854  -5.72621079
426   0.06430957   0.06430957   0.11001633   0.09131278  -4.66363032  -3.04511854  -5.72621079
427   0.06430957   0.06430957   0.10999589   0.09131278  -4.66201713  -3.04511854  -5.72621079
428   0.06430957   0.06430957   0.10997550   0.09131278  -4.66040616  -3.04511854  -5.72621079
429   0.06430957   0.06430957   0.10995513   0.09131278  -4.65879744  -3.04511854  -5.72621079
430   0.06430957   0.06430957   0.10993479   0.09131278  -4.65719094  -3.04511854  -5.72621079
431   0.06430957   0.06430957   0.10991449   0.09131278  -4.65558666  -3.04511854  -5.72621079
432   0.06430957   0.06430957   0.10989422   0.09131278  -4.65398460  -3.04511854  -5.72621079
433   0.06430957   0.06430957   0.10987398   0.09131278  -4.65238476  -3.04511854  -5.72621079
434   0.06430957   0.06430957   0.10985377   0.09131278  -4.65078713  -3.04511854  -5.72621079
435   0.06430957   0.06430957   0.10983360   0.09131278  -4.64919171  -3.04511854  -5.72621079
436   0.06430957   0.06430957   0.10981345   0.09131278  -4.64759849  -3.04511854  -5.72621079
437   0.06430957   0.06430957   0.10979334   0.09131278  -4.64600748  -3.04511854  -5.72621079
438   0.06430957   0.06430957   0.10977326   0.09131278  -4.64441866  -3.04511854  -5.72621079
439   0.06430957   0.06430957   0.10975321   0.09131278  -4.64283203  -3.04511854  -5.72621079
440   0.06430957   0.06430957   0.10973319   0.09131278  -4.64124759  -3.04511854  -5.72621079
441   0.06430957   0.06430957   0.10971320   0.09131278  -4.63966533  -3.04511854  -5.72621079
442   0.06430957   0.06430957   0.10969324   0.09131278  -4.63808526  -3.04511854  -5.72621079
443   0.06430957   0.06430957   0.10967332   0.09131278  -4.63650736  -3.04511854  -5.72621079
444   0.06430957   0.06430957   0.10965343   0.09131278  -4.63493163  -3.04511854  -5.72621079
445   0.06430957   0.06430957   0.10963356   0.09131278  -4.63335808  -3.04511854  -5.72621079
446   0.06430957   0.06430957   0.10961373   0.09131278  -4.63178668  -3.04511854  -5.72621079
447   0.06430957   0.06430957   0.10959393   0.09131278  -4.63021745  -3.04511854  -5.72621079
448   0.06430957   0.06430957   0.10957416   0.09131278  -4.62865038  -3.04511854  -5.72621079
449   0.06430957   0.06430957   0.10955442   0.09131278  -4.62708546  -3.04511854  -5.72621079
450   0.06430957   0.06430957   0.10953471   0.09131278  -4.62552268  -3.04511854  -5.72621079
451   0.06430957   0.06430957   0.10951503   0.09131278  -4.62396206  -3.04511854  -5.72621079
452   0.06430957   0.06430957   0.10949538   0.09131278  -4.62240357  -3.04511854  -5.72621079
453   0.06430957   0.06430957   0.10947576   0.09131278  -4.62084723  -3.04511854  -5.72621079
454   0.06430957   0.06430957   0.10945618   0.09131278  -4.61929301  -3.04511854  -5.72621079
455   0.06430957   0.06430957   0.10943662   0.09131278  -4.61774093  -3.04511854  -5.72621079
456   0.06430957   0.06430957   0.10941709   0.09131278  -4.61619097  -3.04511854  -5.72621079
457   0.06430957   0.06430957   0.10939760   0.09131278  -4.61464314  -3.04511854  -5.72621079
458   0.06430957   0.06430957   0.10937813   0.09131278  -4.61309743  -3.04511854  -5.72621079
459   0.06430957   0.06430957   0.10935869   0.09131278  -4.61155383  -3.04511854  -5.72621079
460   0.06430957   0.06430957   0.10933929   0.09131278  -4.61001234  -3.04511854  -5.72621079
461   0.06430957   0.06430957   0.10931991   0.09131278  -4.60847296  -3.04511854  -5.72621079
462   0.06430957   0.06430957   0.10930056   0.09131278  -4.60693568  -3.04511854  -5.72621079
463   0.06430957   0.06430957   0.10928125   0.09131278  -4.60540050  -3.04511854  -5.72621079
464   0.06430957   0.06430957   0.10926196   0.09131278  -4.60386742  -3.04511854  -5.72621079
465   0.06430957   0.06430957   0.10924270   0.09131278  -4.60233643  -3.04511854  -5.72621079
466   0.06430957   0.06430957   0.10922348   0.09131278  -4.60080753  -3.04511854  -5.72621079
467   0.06430957   0.06430957   0.10920428   0.09131278  -4.59928072  -3.04511854  -5.72621079
468   0.06430957   0.06430957   0.10918511   0.09131278  -4.59775598  -3.04511854  -5.72621079
469   0.06430957   0.06430957   0.10916597   0.09131278  -4.59623333  -3.04511854  -5.72621079
470   0.06430957   0.06430957   0.10914686   0.09131278  -4.59471275  -3.04511854  -5.72621079
471   0.06430957   0.06430957   0.10912778   0.09131278  -4.59319423  -3.04511854  -5.72621079
472   0.06430957   0.06430957   0.10910873   0.09131278  -4.59167779  -3.04511854  -5.72621079
473   0.06430957   0.06430957   0.10908971   0.09131278  -4.59016341  -3.04511854  -5.72621079
474   0.06430957   0.06430957   0.10907072   0.09131278  -4.58865108  -3.04511854  -5.72621079
475   0.06430957   0.06430957   0.10905176   0.09131278  -4.58714082  -3.04511854  -5.72621079
476   0.06430957   0.06430957   0.10903282   0.09131278  -4.58563260  -3.04511854  -5.72621079
477   0.06430957   0.06430957   0.10901392   0.09131278  -4.58412644  -3.04511854  -5.72621079
478   0.06430957   0.06430957   0.10899504   0.09131278  -4.58262231  -3.04511854  -5.72621079
479   0.06430957   0.06430957   0.10897619   0.09131278  -4.58112023  -3.04511854  -5.72621079
480   0.06430957   0.06430957   0.10895737   0.09131278  -4.57962019  -3.04511854  -5.72621079
481   0.06430957   0.06430957   0.10893858   0.09131278  -4.57812218  -3.04511854  -5.72621079
482   0.06430957   0.06430957   0.10891982   0.09131278  -4.57662620  -3.04511854  -5.72621079
483   0.06430957   0.06430957   0.10890109   0.09131278  -4.57513225  -3.04511854  -5.72621079
484   0.06430957   0.06430957   0.10888239   0.09131278  -4.57364032  -3.04511854  -5.72621079
485   0.06430957   0.06430957   0.10886371   0.09131278  -4.57215041  -3.04511854  -5.72621079
486   0.06430957   0.06430957   0.10884507   0.09131278  -4.57066251  -3.04511854  -5.72621079
487   0.06430957   0.06430957   0.10882645   0.09131278  -4.56917663  -3.04511854  -5.72621079
488   0.06430957   0.06430957   0.10880786   0.09131278  -4.56769276  -3.04511854  -5.72621079
489   0.06430957   0.06430957   0.10878930   0.09131278  -4.56621089  -3.04511854  -5.72621079
490   0.06430957   0.06430957   0.10877076   0.09131278  -4.56473102  -3.04511854  -5.72621079
491   0.06430957   0.06430957   0.10875226   0.09131278  -4.56325315  -3.04511854  -5.72621079
492   0.06430957   0.06430957   0.10873378   0.09131278  -4.56177728  -3.04511854  -5.72621079
493   0.06430957   0.06430957   0.10871533   0.09131278  -4.56030340  -3.04511854  -5.72621079
494   0.06430957   0.06430957   0.10869691   0.09131278  -4.55883150  -3.04511854  -5.72621079
495   0.06430957   0.06430957   0.10867852   0.09131278  -4.55736159  -3.04511854  -5.72621079
496   0.06430957   0.06430957   0.10866015   0.09131278  -4.55589366  -3.04511854  -5.72621079
497   0.06430957   0.06430957   0.10864181   0.09131278  -4.55442770  -3.04511854  -5.72621079
498   0.06430957   0.06430957   0.10862350   0.09131278  -4.55296373  -3.04511854  -5.72621079
499   0.06430957   0.06430957   0.10860522   0.09131278  -4.55150172  -3.04511854  -5.72621079
500   0.06430957   0.06430957   0.10858697   0.09131278  -4.55004167  -3.04511854  -5.72621079
501   0.06430957   0.06430957   0.10856874   0.09131278  -4.54858359  -3.04511854  -5.72621079
502   0.06430957   0.06430957   0.10855054   0.09131278  -4.54712747  -3.04511854  -5.72621079
503   0.06430957   0.06430957   0.10853237   0.09131278  -4.54567331  -3.04511854  -5.72621079
504   0.06430957   0.06430957   0.10851423   0.09131278  -4.54422110  -3.04511854  -5.72621079
505   0.06430957   0.06430957   0.10849611   0.09131278  -4.54277084  -3.04511854  -5.72621079
506   0.06430957   0.06430957   0.10847802   0.09131278  -4.54132252  -3.04511854  -5.72621079
507   0.06430957   0.06430957   0.10845996   0.09131278  -4.53987615  -3.04511854  -5.72621079
508   0.06430957   0.06430957   0.10844192   0.09131278  -4.53843171  -3.04511854  -5.72621079
509   0.06430957   0.06430957   0.10842391   0.09131278  -4.53698922  -3.04511854  -5.72621079
510   0.06430957   0.06430957   0.10840593   0.09131278  -4.53554865  -3.04511854  -5.72621079
511   0.06430957   0.06430957   0.10838798   0.09131278  -4.53411001  -3.04511854  -5.72621079
512   0.06430957   0.06430957   0.10837005   0.09131278  -4.53267330  -3.04511854  -5.72621079
513   0.06430957   0.06430957   0.10835215   0.09131278  -4.53123851  -3.04511854  -5.72621079
514   0.06430957   0.06430957   0.10833428   0.09131278  -4.52980564  -3.04511854  -5.72621079
515   0.06430957   0.06430957   0.10831643   0.09131278  -4.52837469  -3.04511854  -5.72621079
516   0.06430957   0.06430957   0.10829861   0.09131278  -4.52694565  -3.04511854  -5.72621079
517   0.06430957   0.06430957   0.10828082   0.09131278  -4.52551851  -3.04511854  -5.72621079
518   0.06430957   0.06430957   0.10826306   0.09131278  -4.52409329  -3.04511854  -5.72621079
519   0.06430957   0.06430957   0.10824532   0.09131278  -4.52266996  -3.04511854  -5.72621079
520   0.06430957   0.06430957   0.10822760   0.09131278  -4.52124853  -3.04511854  -5.72621079
521   0.06430957   0.06430957   0.10820992   0.09131278  -4.51982900  -3.04511854  -5.72621079
522   0.06430957   0.06430957   0.10819226   0.09131278  -4.51841136  -3.04511854  -5.72621079
523   0.06430957   0.06430957   0.10817463   0.09131278  -4.51699561  -3.04511854  -5.72621079
524   0.06430957   0.06430957   0.10815702   0.09131278  -4.51558175  -3.04511854  -5.72621079
525   0.06430957   0.06430957   0.10813944   0.09131278  -4.51416977  -3.04511854  -5.72621079
526   0.06430957   0.06430957   0.10812188   0.09131278  -4.51275966  -3.04511854  -5.72621079
527   0.06430957   0.06430957   0.10810436   0.09131278  -4.51135143  -3.04511854  -5.72621079
528   0.06430957   0.06430957   0.10808685   0.09131278  -4.50994508  -3.04511854  -5.72621079
529   0.06430957   0.06430957   0.10806938   0.09131278  -4.50854059  -3.04511854  -5.72621079
530   0.06430957   0.06430957   0.10805193   0.09131278  -4.50713797  -3.04511854  -5.72621079
531   0.06430957   0.06430957   0.10803450   0.09131278  -4.50573721  -3.04511854  -5.72621079
532   0.06430957   0.06430957   0.10801711   0.09131278  -4.50433832  -3.04511854  -5.72621079
533   0.06430957   0.06430957   0.10799973   0.09131278  -4.50294127  -3.04511854  -5.72621079
534   0.06430957   0.06430957   0.10798239   0.09131278  -4.50154609  -3.04511854  -5.72621079
535   0.06430957   0.06430957   0.10796507   0.09131278  -4.50015275  -3.04511854  -5.72621079
536   0.06430957   0.06430957   0.10794777   0.09131278  -4.49876125  -3.04511854  -5.72621079
537   0.06430957   0.06430957   0.10793050   0.09131278  -4.49737160  -3.04511854  -5.72621079
538   0.06430957   0.06430957   0.10791326   0.09131278  -4.49598379  -3.04511854  -5.72621079
539   0.06430957   0.06430957   0.10789604   0.09131278  -4.49459782  -3.04511854  -5.72621079
540   0.06430957   0.06430957   0.10787885   0.09131278  -4.49321368  -3.04511854  -5.72621079
541   0.06430957   0.06430957   0.10786168   0.09131278  -4.49183138  -3.04511854  -5.72621079
542   0.06430957   0.06430957   0.10784454   0.09131278  -4.49045090  -3.04511854  -5.72621079
543   0.06430957   0.06430957   0.10782742   0.09131278  -4.48907224  -3.04511854  -5.72621079
544   0.06430957   0.06430957   0.10781033   0.09131278  -4.48769540  -3.04511854  -5.72621079
545   0.06430957   0.06430957   0.10779327   0.09131278  -4.48632039  -3.04511854  -5.72621079
546   0.06430957   0.06430957   0.10777623   0.09131278  -4.48494718  -3.04511854  -5.72621079
547   0.06430957   0.06430957   0.10775921   0.09131278  -4.48357579  -3.04511854  -5.72621079
548   0.06430957   0.06430957   0.10774222   0.09131278  -4.48220621  -3.04511854  -5.72621079
549   0.06430957   0.06430957   0.10772526   0.09131278  -4.48083843  -3.04511854  -5.72621079
550   0.06430957   0.06430957   0.10770832   0.09131278  -4.47947246  -3.04511854  -5.72621079
551   0.06430957   0.06430957   0.10769140   0.09131278  -4.47810828  -3.04511854  -5.72621079
552   0.06430957   0.06430957   0.10767451   0.09131278  -4.47674590  -3.04511854  -5.72621079
553   0.06430957   0.06430957   0.10765765   0.09131278  -4.47538531  -3.04511854  -5.72621079
554   0.06430957   0.06430957   0.10764081   0.09131278  -4.47402652  -3.04511854  -5.72621079
555   0.06430957   0.06430957   0.10762399   0.09131278  -4.47266951  -3.04511854  -5.72621079
556   0.06430957   0.06430957   0.10760720   0.09131278  -4.47131428  -3.04511854  -5.72621079
557   0.06430957   0.06430957   0.10759043   0.09131278  -4.46996083  -3.04511854  -5.72621079
558   0.06430957   0.06430957   0.10757369   0.09131278  -4.46860916  -3.04511854  -5.72621079
559   0.06430957   0.06430957   0.10755698   0.09131278  -4.46725927  -3.04511854  -5.72621079
560   0.06430957   0.06430957   0.10754028   0.09131278  -4.46591115  -3.04511854  -5.72621079
561   0.06430957   0.06430957   0.10752362   0.09131278  -4.46456479  -3.04511854  -5.72621079
562   0.06430957   0.06430957   0.10750697   0.09131278  -4.46322020  -3.04511854  -5.72621079
563   0.06430957   0.06430957   0.10749035   0.09131278  -4.46187738  -3.04511854  -5.72621079
564   0.06430957   0.06430957   0.10747376   0.09131278  -4.46053631  -3.04511854  -5.72621079
565   0.06430957   0.06430957   0.10745719   0.09131278  -4.45919700  -3.04511854  -5.72621079
566   0.06430957   0.06430957   0.10744064   0.09131278  -4.45785944  -3.04511854  -5.72621079
567   0.06430957   0.06430957   0.10742412   0.09131278  -4.45652363  -3.04511854  -5.72621079
568   0.06430957   0.06430957   0.10740762   0.09131278  -4.45518957  -3.04511854  -5.72621079
569   0.06430957   0.06430957   0.10739115   0.09131278  -4.45385725  -3.04511854  -5.72621079
570   0.06430957   0.06430957   0.10737470   0.09131278  -4.45252667  -3.04511854  -5.72621079
571   0.06430957   0.06430957   0.10735827   0.09131278  -4.45119783  -3.04511854  -5.72621079
572   0.06430957   0.06430957   0.10734187   0.09131278  -4.44987073  -3.04511854  -5.72621079
573   0.06430957   0.06430957   0.10732549   0.09131278  -4.44854536  -3.04511854  -5.72621079
574   0.06430957   0.06430957   0.10730914   0.09131278  -4.44722172  -3.04511854  -5.72621079
575   0.06430957   0.06430957   0.10729281   0.09131278  -4.44589980  -3.04511854  -5.72621079
576   0.06430957   0.06430957   0.10727650   0.09131278  -4.44457961  -3.04511854  -5.72621079
577   0.06430957   0.06430957   0.10726022   0.09131278  -4.44326114  -3.04511854  -5.72621079
578   0.06430957   0.06430957   0.10724396   0.09131278  -4.44194439  -3.04511854  -5.72621079
579   0.06430957   0.06430957   0.10722772   0.09131278  -4.44062935  -3.04511854  -5.72621079
580   0.06430957   0.06430957   0.10721151   0.09131278  -4.43931602  -3.04511854  -5.72621079
581   0.06430957   0.06430957   0.10719532   0.09131278  -4.43800440  -3.04511854  -5.72621079
582   0.06430957   0.06430957   0.10717916   0.09131278  -4.43669448  -3.04511854  -5.72621079
583   0.06430957   0.06430957   0.10716302   0.09131278  -4.43538627  -3.04511854  -5.72621079
584   0.06430957   0.06430957   0.10714690   0.09131278  -4.43407976  -3.04511854  -5.72621079
585   0.06430957   0.06430957   0.10713080   0.09131278  -4.43277495  -3.04511854  -5.72621079
586   0.06430957   0.06430957   0.10711473   0.09131278  -4.43147183  -3.04511854  -5.72621079
587   0.06430957   0.06430957   0.10709869   0.09131278  -4.43017040  -3.04511854  -5.72621079
588   0.06430957   0.06430957   0.10708266   0.09131278  -4.42887066  -3.04511854  -5.72621079
589   0.06430957   0.06430957   0.10706666   0.09131278  -4.42757260  -3.04511854  -5.72621079
590   0.06430957   0.06430957   0.10705068   0.09131278  -4.42627623  -3.04511854  -5.72621079
591   0.06430957   0.06430957   0.10703472   0.09131278  -4.42498153  -3.04511854  -5.72621079
592   0.06430957   0.06430957   0.10701879   0.09131278  -4.42368852  -3.04511854  -5.72621079
593   0.06430957   0.06430957   0.10700288   0.09131278  -4.42239717  -3.04511854  -5.72621079
594   0.06430957   0.06430957   0.10698700   0.09131278  -4.42110750  -3.04511854  -5.72621079
595   0.06430957   0.06430957   0.10697113   0.09131278  -4.41981950  -3.04511854  -5.72621079
596   0.06430957   0.06430957   0.10695529   0.09131278  -4.41853316  -3.04511854  -5.72621079
597   0.06430957   0.06430957   0.10693947   0.09131278  -4.41724849  -3.04511854  -5.72621079
598   0.06430957   0.06430957   0.10692368   0.09131278  -4.41596547  -3.04511854  -5.72621079
599   0.06430957   0.06430957   0.10690791   0.09131278  -4.41468411  -3.04511854  -5.72621079
600   0.06430957   0.06430957   0.10689216   0.09131278  -4.41340441  -3.04511854  -5.72621079
601   0.06430957   0.06430957   0.10687643   0.09131278  -4.41212636  -3.04511854  -5.72621079
602   0.06430957   0.06430957   0.10686073   0.09131278  -4.41084995  -3.04511854  -5.72621079
603   0.06430957   0.06430957   0.10684504   0.09131278  -4.40957519  -3.04511854  -5.72621079
604   0.06430957   0.06430957   0.10682938   0.09131278  -4.40830208  -3.04511854  -5.72621079
605   0.06430957   0.06430957   0.10681375   0.09131278  -4.40703060  -3.04511854  -5.72621079
606   0.06430957   0.06430957   0.10679813   0.09131278  -4.40576076  -3.04511854  -5.72621079
607   0.06430957   0.06430957   0.10678254   0.09131278  -4.40449256  -3.04511854  -5.72621079
608   0.06430957   0.06430957   0.10676697   0.09131278  -4.40322599  -3.04511854  -5.72621079
609   0.06430957   0.06430957   0.10675142   0.09131278  -4.40196104  -3.04511854  -5.72621079
610   0.06430957   0.06430957   0.10673590   0.09131278  -4.40069773  -3.04511854  -5.72621079
611   0.06430957   0.06430957   0.10672039   0.09131278  -4.39943603  -3.04511854  -5.72621079
612   0.06430957   0.06430957   0.10670491   0.09131278  -4.39817596  -3.04511854  -5.72621079
613   0.06430957   0.06430957   0.10668945   0.09131278  -4.39691751  -3.04511854  -5.72621079
614   0.06430957   0.06430957   0.10667402   0.09131278  -4.39566067  -3.04511854  -5.72621079
615   0.06430957   0.06430957   0.10665860   0.09131278  -4.39440544  -3.04511854  -5.72621079
616   0.06430957   0.06430957   0.10664321   0.09131278  -4.39315183  -3.04511854  -5.72621079
617   0.06430957   0.06430957   0.10662784   0.09131278  -4.39189982  -3.04511854  -5.72621079
618   0.06430957   0.06430957   0.10661249   0.09131278  -4.39064941  -3.04511854  -5.72621079
619   0.06430957   0.06430957   0.10659716   0.09131278  -4.38940061  -3.04511854  -5.72621079
620   0.06430957   0.06430957   0.10658186   0.09131278  -4.38815341  -3.04511854  -5.72621079
621   0.06430957   0.06430957   0.10656658   0.09131278  -4.38690780  -3.04511854  -5.72621079
622   0.06430957   0.06430957   0.10655131   0.09131278  -4.38566379  -3.04511854  -5.72621079
623   0.06430957   0.06430957   0.10653607   0.09131278  -4.38442136  -3.04511854  -5.72621079
624   0.06430957   0.06430957   0.10652086   0.09131278  -4.38318053  -3.04511854  -5.72621079
625   0.06430957   0.06430957   0.10650566   0.09131278  -4.38194128  -3.04511854  -5.72621079
626   0.06430957   0.06430957   0.10649048   0.09131278  -4.38070361  -3.04511854  -5.72621079
627   0.06430957   0.06430957   0.10647533   0.09131278  -4.37946753  -3.04511854  -5.72621079
628   0.06430957   0.06430957   0.10646020   0.09131278  -4.37823302  -3.04511854  -5.72621079
629   0.06430957   0.06430957   0.10644509   0.09131278  -4.37700009  -3.04511854  -5.72621079
630   0.06430957   0.06430957   0.10643000   0.09131278  -4.37576873  -3.04511854  -5.72621079
631   0.06430957   0.06430957   0.10641493   0.09131278  -4.37453894  -3.04511854  -5.72621079
632   0.06430957   0.06430957   0.10639988   0.09131278  -4.37331072  -3.04511854  -5.72621079
633   0.06430957   0.06430957   0.10638486   0.09131278  -4.37208406  -3.04511854  -5.72621079
634   0.06430957   0.06430957   0.10636986   0.09131278  -4.37085896  -3.04511854  -5.72621079
635   0.06430957   0.06430957   0.10635487   0.09131278  -4.36963542  -3.04511854  -5.72621079
636   0.06430957   0.06430957   0.10633991   0.09131278  -4.36841344  -3.04511854  -5.72621079
637   0.06430957   0.06430957   0.10632497   0.09131278  -4.36719301  -3.04511854  -5.72621079
638   0.06430957   0.06430957   0.10631005   0.09131278  -4.36597414  -3.04511854  -5.72621079
639   0.06430957   0.06430957   0.10629515   0.09131278  -4.36475681  -3.04511854  -5.72621079
640   0.06430957   0.06430957   0.10628028   0.09131278  -4.36354103  -3.04511854  -5.72621079
641   0.06430957   0.06430957   0.10626542   0.09131278  -4.36232680  -3.04511854  -5.72621079
642   0.06430957   0.06430957   0.10625058   0.09131278  -4.36111410  -3.04511854  -5.72621079
643   0.06430957   0.06430957   0.10623577   0.09131278  -4.35990294  -3.04511854  -5.72621079
644   0.06430957   0.06430957   0.10622098   0.09131278  -4.35869332  -3.04511854  -5.72621079
645   0.06430957   0.06430957   0.10620620   0.09131278  -4.35748523  -3.04511854  -5.72621079
646   0.06430957   0.06430957   0.10619145   0.09131278  -4.35627868  -3.04511854  -5.72621079
647   0.06430957   0.06430957   0.10617672   0.09131278  -4.35507365  -3.04511854  -5.72621079
648   0.06430957   0.06430957   0.10616201   0.09131278  -4.35387014  -3.04511854  -5.72621079
649   0.06430957   0.06430957   0.10614732   0.09131278  -4.35266816  -3.04511854  -5.72621079
650   0.06430957   0.06430957   0.10613265   0.09131278  -4.35146770  -3.04511854  -5.72621079
651   0.06430957   0.06430957   0.10611800   0.09131278  -4.35026876  -3.04511854  -5.72621079
652   0.06430957   0.06430957   0.10610337   0.09131278  -4.34907134  -3.04511854  -5.72621079
653   0.06430957   0.06430957   0.10608876   0.09131278  -4.34787543  -3.04511854  -5.72621079
654   0.06430957   0.06430957   0.10607418   0.09131278  -4.34668102  -3.04511854  -5.72621079
655   0.06430957   0.06430957   0.10605961   0.09131278  -4.34548813  -3.04511854  -5.72621079
656   0.06430957   0.06430957   0.10604506   0.09131278  -4.34429674  -3.04511854  -5.72621079
657   0.06430957   0.06430957   0.10603054   0.09131278  -4.34310686  -3.04511854  -5.72621079
658   0.06430957   0.06430957   0.10601603   0.09131278  -4.34191847  -3.04511854  -5.72621079
659   0.06430957   0.06430957   0.10600155   0.09131278  -4.34073158  -3.04511854  -5.72621079
660   0.06430957   0.06430957   0.10598708   0.09131278  -4.33954619  -3.04511854  -5.72621079
661   0.06430957   0.06430957   0.10597264   0.09131278  -4.33836229  -3.04511854  -5.72621079
662   0.06430957   0.06430957   0.10595821   0.09131278  -4.33717989  -3.04511854  -5.72621079
663   0.06430957   0.06430957   0.10594381   0.09131278  -4.33599897  -3.04511854  -5.72621079
664   0.06430957   0.06430957   0.10592942   0.09131278  -4.33481953  -3.04511854  -5.72621079
665   0.06430957   0.06430957   0.10591506   0.09131278  -4.33364158  -3.04511854  -5.72621079
666   0.06430957   0.06430957   0.10590071   0.09131278  -4.33246511  -3.04511854  -5.72621079
667   0.06430957   0.06430957   0.10588639   0.09131278  -4.33129012  -3.04511854  -5.72621079
668   0.06430957   0.06430957   0.10587208   0.09131278  -4.33011660  -3.04511854  -5.72621079
669   0.06430957   0.06430957   0.10585780   0.09131278  -4.32894456  -3.04511854  -5.72621079
670   0.06430957   0.06430957   0.10584353   0.09131278  -4.32777399  -3.04511854  -5.72621079
671   0.06430957   0.06430957   0.10582929   0.09131278  -4.32660489  -3.04511854  -5.72621079
672   0.06430957   0.06430957   0.10581506   0.09131278  -4.32543725  -3.04511854  -5.72621079
673   0.06430957   0.06430957   0.10580085   0.09131278  -4.32427108  -3.04511854  -5.72621079
674   0.06430957   0.06430957   0.10578667   0.09131278  -4.32310637  -3.04511854  -5.72621079
675   0.06430957   0.06430957   0.10577250   0.09131278  -4.32194311  -3.04511854  -5.72621079
676   0.06430957   0.06430957   0.10575835   0.09131278  -4.32078132  -3.04511854  -5.72621079
677   0.06430957   0.06430957   0.10574423   0.09131278  -4.31962097  -3.04511854  -5.72621079
678   0.06430957   0.06430957   0.10573012   0.09131278  -4.31846208  -3.04511854  -5.72621079
679   0.06430957   0.06430957   0.10571603   0.09131278  -4.31730464  -3.04511854  -5.72621079
680   0.06430957   0.06430957   0.10570196   0.09131278  -4.31614865  -3.04511854  -5.72621079
681   0.06430957   0.06430957   0.10568791   0.09131278  -4.31499410  -3.04511854  -5.72621079
682   0.06430957   0.06430957   0.10567388   0.09131278  -4.31384099  -3.04511854  -5.72621079
683   0.06430957   0.06430957   0.10565987   0.09131278  -4.31268932  -3.04511854  -5.72621079
684   0.06430957   0.06430957   0.10564588   0.09131278  -4.31153909  -3.04511854  -5.72621079
685   0.06430957   0.06430957   0.10563191   0.09131278  -4.31039029  -3.04511854  -5.72621079
686   0.06430957   0.06430957   0.10561796   0.09131278  -4.30924293  -3.04511854  -5.72621079
687   0.06430957   0.06430957   0.10560402   0.09131278  -4.30809700  -3.04511854  -5.72621079
688   0.06430957   0.06430957   0.10559011   0.09131278  -4.30695249  -3.04511854  -5.72621079
689   0.06430957   0.06430957   0.10557622   0.09131278  -4.30580941  -3.04511854  -5.72621079
690   0.06430957   0.06430957   0.10556234   0.09131278  -4.30466775  -3.04511854  -5.72621079
691   0.06430957   0.06430957   0.10554848   0.09131278  -4.30352752  -3.04511854  -5.72621079
692   0.06430957   0.06430957   0.10553465   0.09131278  -4.30238870  -3.04511854  -5.72621079
693   0.06430957   0.06430957   0.10552083   0.09131278  -4.30125130  -3.04511854  -5.72621079
694   0.06430957   0.06430957   0.10550703   0.09131278  -4.30011532  -3.04511854  -5.72621079
695   0.06430957   0.06430957   0.10549325   0.09131278  -4.29898074  -3.04511854  -5.72621079
696   0.06430957   0.06430957   0.10547948   0.09131278  -4.29784758  -3.04511854  -5.72621079
697   0.06430957   0.06430957   0.10546574   0.09131278  -4.29671582  -3.04511854  -5.72621079
698   0.06430957   0.06430957   0.10545202   0.09131278  -4.29558546  -3.04511854  -5.72621079
699   0.06430957   0.06430957   0.10543831   0.09131278  -4.29445651  -3.04511854  -5.72621079
700   0.06430957   0.06430957   0.10542463   0.09131278  -4.29332896  -3.04511854  -5.72621079
701   0.06430957   0.06430957   0.10541096   0.09131278  -4.29220281  -3.04511854  -5.72621079
702   0.06430957   0.06430957   0.10539731   0.09131278  -4.29107805  -3.04511854  -5.72621079
703   0.06430957   0.06430957   0.10538368   0.09131278  -4.28995469  -3.04511854  -5.72621079
704   0.06430957   0.06430957   0.10537007   0.09131278  -4.28883271  -3.04511854  -5.72621079
705   0.06430957   0.06430957   0.10535647   0.09131278  -4.28771213  -3.04511854  -5.72621079
706   0.06430957   0.06430957   0.10534290   0.09131278  -4.28659293  -3.04511854  -5.72621079
707   0.06430957   0.06430957   0.10532934   0.09131278  -4.28547511  -3.04511854  -5.72621079
708   0.06430957   0.06430957   0.10531581   0.09131278  -4.28435868  -3.04511854  -5.72621079
709   0.06430957   0.06430957   0.10530229   0.09131278  -4.28324363  -3.04511854  -5.72621079
710   0.06430957   0.06430957   0.10528879   0.09131278  -4.28212996  -3.04511854  -5.72621079
711   0.06430957   0.06430957   0.10527530   0.09131278  -4.28101766  -3.04511854  -5.72621079
712   0.06430957   0.06430957   0.10526184   0.09131278  -4.27990673  -3.04511854  -5.72621079
713   0.06430957   0.06430957   0.10524839   0.09131278  -4.27879717  -3.04511854  -5.72621079
714   0.06430957   0.06430957   0.10523497   0.09131278  -4.27768899  -3.04511854  -5.72621079
715   0.06430957   0.06430957   0.10522156   0.09131278  -4.27658217  -3.04511854  -5.72621079
716   0.06430957   0.06430957   0.10520817   0.09131278  -4.27547671  -3.04511854  -5.72621079
717   0.06430957   0.06430957   0.10519479   0.09131278  -4.27437261  -3.04511854  -5.72621079
718   0.06430957   0.06430957   0.10518144   0.09131278  -4.27326988  -3.04511854  -5.72621079
719   0.06430957   0.06430957   0.10516810   0.09131278  -4.27216850  -3.04511854  -5.72621079
720   0.06430957   0.06430957   0.10515479   0.09131278  -4.27106848  -3.04511854  -5.72621079
721   0.06430957   0.06430957   0.10514149   0.09131278  -4.26996981  -3.04511854  -5.72621079
722   0.06430957   0.06430957   0.10512820   0.09131278  -4.26887249  -3.04511854  -5.72621079
723   0.06430957   0.06430957   0.10511494   0.09131278  -4.26777652  -3.04511854  -5.72621079
724   0.06430957   0.06430957   0.10510169   0.09131278  -4.26668190  -3.04511854  -5.72621079
725   0.06430957   0.06430957   0.10508847   0.09131278  -4.26558862  -3.04511854  -5.72621079
726   0.06430957   0.06430957   0.10507526   0.09131278  -4.26449668  -3.04511854  -5.72621079
727   0.06430957   0.06430957   0.10506206   0.09131278  -4.26340608  -3.04511854  -5.72621079
728   0.06430957   0.06430957   0.10504889   0.09131278  -4.26231683  -3.04511854  -5.72621079
729   0.06430957   0.06430957   0.10503573   0.09131278  -4.26122890  -3.04511854  -5.72621079
730   0.06430957   0.06430957   0.10502259   0.09131278  -4.26014231  -3.04511854  -5.72621079
731   0.06430957   0.06430957   0.10500947   0.09131278  -4.25905705  -3.04511854  -5.72621079
732   0.06430957   0.06430957   0.10499637   0.09131278  -4.25797312  -3.04511854  -5.72621079
733   0.06430957   0.06430957   0.10498328   0.09131278  -4.25689052  -3.04511854  -5.72621079
734   0.06430957   0.06430957   0.10497021   0.09131278  -4.25580924  -3.04511854  -5.72621079
735   0.06430957   0.06430957   0.10495716   0.09131278  -4.25472929  -3.04511854  -5.72621079
736   0.06430957   0.06430957   0.10494413   0.09131278  -4.25365066  -3.04511854  -5.72621079
737   0.06430957   0.06430957   0.10493111   0.09131278  -4.25257334  -3.04511854  -5.72621079
738   0.06430957   0.06430957   0.10491812   0.09131278  -4.25149734  -3.04511854  -5.72621079
739   0.06430957   0.06430957   0.10490514   0.09131278  -4.25042266  -3.04511854  -5.72621079
740   0.06430957   0.06430957   0.10489217   0.09131278  -4.24934928  -3.04511854  -5.72621079
741   0.06430957   0.06430957   0.10487923   0.09131278  -4.24827722  -3.04511854  -5.72621079
742   0.06430957   0.06430957   0.10486630   0.09131278  -4.24720647  -3.04511854  -5.72621079
743   0.06430957   0.06430957   0.10485339   0.09131278  -4.24613702  -3.04511854  -5.72621079
744   0.06430957   0.06430957   0.10484050   0.09131278  -4.24506887  -3.04511854  -5.72621079
745   0.06430957   0.06430957   0.10482762   0.09131278  -4.24400203  -3.04511854  -5.72621079
746   0.06430957   0.06430957   0.10481476   0.09131278  -4.24293648  -3.04511854  -5.72621079
747   0.06430957   0.06430957   0.10480192   0.09131278  -4.24187224  -3.04511854  -5.72621079
748   0.06430957   0.06430957   0.10478909   0.09131278  -4.24080929  -3.04511854  -5.72621079
749   0.06430957   0.06430957   0.10477629   0.09131278  -4.23974763  -3.04511854  -5.72621079
750   0.06430957   0.06430957   0.10476350   0.09131278  -4.23868726  -3.04511854  -5.72621079
751   0.06430957   0.06430957   0.10475072   0.09131278  -4.23762818  -3.04511854  -5.72621079
752   0.06430957   0.06430957   0.10473797   0.09131278  -4.23657039  -3.04511854  -5.72621079
753   0.06430957   0.06430957   0.10472523   0.09131278  -4.23551389  -3.04511854  -5.72621079
754   0.06430957   0.06430957   0.10471251   0.09131278  -4.23445867  -3.04511854  -5.72621079
755   0.06430957   0.06430957   0.10469980   0.09131278  -4.23340473  -3.04511854  -5.72621079
756   0.06430957   0.06430957   0.10468711   0.09131278  -4.23235206  -3.04511854  -5.72621079
757   0.06430957   0.06430957   0.10467444   0.09131278  -4.23130068  -3.04511854  -5.72621079
758   0.06430957   0.06430957   0.10466179   0.09131278  -4.23025057  -3.04511854  -5.72621079
759   0.06430957   0.06430957   0.10464915   0.09131278  -4.22920173  -3.04511854  -5.72621079
760   0.06430957   0.06430957   0.10463653   0.09131278  -4.22815416  -3.04511854  -5.72621079
761   0.06430957   0.06430957   0.10462393   0.09131278  -4.22710786  -3.04511854  -5.72621079
762   0.06430957   0.06430957   0.10461134   0.09131278  -4.22606283  -3.04511854  -5.72621079
763   0.06430957   0.06430957   0.10459877   0.09131278  -4.22501906  -3.04511854  -5.72621079
764   0.06430957   0.06430957   0.10458622   0.09131278  -4.22397656  -3.04511854  -5.72621079
765   0.06430957   0.06430957   0.10457368   0.09131278  -4.22293531  -3.04511854  -5.72621079
766   0.06430957   0.06430957   0.10456116   0.09131278  -4.22189533  -3.04511854  -5.72621079
767   0.06430957   0.06430957   0.10454865   0.09131278  -4.22085660  -3.04511854  -5.72621079
768   0.06430957   0.06430957   0.10453617   0.09131278  -4.21981913  -3.04511854  -5.72621079
769   0.06430957   0.06430957   0.10452370   0.09131278  -4.21878290  -3.04511854  -5.72621079
770   0.06430957   0.06430957   0.10451124   0.09131278  -4.21774793  -3.04511854  -5.72621079
771   0.06430957   0.06430957   0.10449881   0.09131278  -4.21671421  -3.04511854  -5.72621079
772   0.06430957   0.06430957   0.10448639   0.09131278  -4.21568173  -3.04511854  -5.72621079
773   0.06430957   0.06430957   0.10447398   0.09131278  -4.21465050  -3.04511854  -5.72621079
774   0.06430957   0.06430957   0.10446159   0.09131278  -4.21362052  -3.04511854  -5.72621079
775   0.06430957   0.06430957   0.10444922   0.09131278  -4.21259177  -3.04511854  -5.72621079
776   0.06430957   0.06430957   0.10443687   0.09131278  -4.21156426  -3.04511854  -5.72621079
777   0.06430957   0.06430957   0.10442453   0.09131278  -4.21053799  -3.04511854  -5.72621079
778   0.06430957   0.06430957   0.10441220   0.09131278  -4.20951295  -3.04511854  -5.72621079
779   0.06430957   0.06430957   0.10439990   0.09131278  -4.20848915  -3.04511854  -5.72621079
780   0.06430957   0.06430957   0.10438761   0.09131278  -4.20746657  -3.04511854  -5.72621079
781   0.06430957   0.06430957   0.10437533   0.09131278  -4.20644523  -3.04511854  -5.72621079
782   0.06430957   0.06430957   0.10436308   0.09131278  -4.20542511  -3.04511854  -5.72621079
783   0.06430957   0.06430957   0.10435084   0.09131278  -4.20440622  -3.04511854  -5.72621079
784   0.06430957   0.06430957   0.10433861   0.09131278  -4.20338855  -3.04511854  -5.72621079
785   0.06430957   0.06430957   0.10432640   0.09131278  -4.20237210  -3.04511854  -5.72621079
786   0.06430957   0.06430957   0.10431421   0.09131278  -4.20135687  -3.04511854  -5.72621079
787   0.06430957   0.06430957   0.10430203   0.09131278  -4.20034286  -3.04511854  -5.72621079
788   0.06430957   0.06430957   0.10428987   0.09131278  -4.19933006  -3.04511854  -5.72621079
789   0.06430957   0.06430957   0.10427772   0.09131278  -4.19831848  -3.04511854  -5.72621079
790   0.06430957   0.06430957   0.10426559   0.09131278  -4.19730811  -3.04511854  -5.72621079
791   0.06430957   0.06430957   0.10425348   0.09131278  -4.19629895  -3.04511854  -5.72621079
792   0.06430957   0.06430957   0.10424138   0.09131278  -4.19529100  -3.04511854  -5.72621079
793   0.06430957   0.06430957   0.10422930   0.09131278  -4.19428425  -3.04511854  -5.72621079
794   0.06430957   0.06430957   0.10421724   0.09131278  -4.19327871  -3.04511854  -5.72621079
795   0.06430957   0.06430957   0.10420519   0.09131278  -4.19227436  -3.04511854  -5.72621079
796   0.06430957   0.06430957   0.10419315   0.09131278  -4.19127122  -3.04511854  -5.72621079
797   0.06430957   0.06430957   0.10418113   0.09131278  -4.19026928  -3.04511854  -5.72621079
798   0.06430957   0.06430957   0.10416913   0.09131278  -4.18926853  -3.04511854  -5.72621079
799   0.06430957   0.06430957   0.10415715   0.09131278  -4.18826898  -3.04511854  -5.72621079
800   0.06430957   0.06430957   0.10414517   0.09131278  -4.18727062  -3.04511854  -5.72621079
801   0.06430957   0.06430957   0.10413322   0.09131278  -4.18627345  -3.04511854  -5.72621079
802   0.06430957   0.06430957   0.10412128   0.09131278  -4.18527747  -3.04511854  -5.72621079
803   0.06430957   0.06430957   0.10410935   0.09131278  -4.18428268  -3.04511854  -5.72621079
804   0.06430957   0.06430957   0.10409745   0.09131278  -4.18328907  -3.04511854  -5.72621079
805   0.06430957   0.06430957   0.10408555   0.09131278  -4.18229665  -3.04511854  -5.72621079
806   0.06430957   0.06430957   0.10407367   0.09131278  -4.18130541  -3.04511854  -5.72621079
807   0.06430957   0.06430957   0.10406181   0.09131278  -4.18031534  -3.04511854  -5.72621079
808   0.06430957   0.06430957   0.10404997   0.09131278  -4.17932646  -3.04511854  -5.72621079
809   0.06430957   0.06430957   0.10403813   0.09131278  -4.17833875  -3.04511854  -5.72621079
810   0.06430957   0.06430957   0.10402632   0.09131278  -4.17735221  -3.04511854  -5.72621079
811   0.06430957   0.06430957   0.10401452   0.09131278  -4.17636685  -3.04511854  -5.72621079
812   0.06430957   0.06430957   0.10400273   0.09131278  -4.17538266  -3.04511854  -5.72621079
813   0.06430957   0.06430957   0.10399096   0.09131278  -4.17439963  -3.04511854  -5.72621079
814   0.06430957   0.06430957   0.10397921   0.09131278  -4.17341777  -3.04511854  -5.72621079
815   0.06430957   0.06430957   0.10396747   0.09131278  -4.17243708  -3.04511854  -5.72621079
816   0.06430957   0.06430957   0.10395575   0.09131278  -4.17145755  -3.04511854  -5.72621079
817   0.06430957   0.06430957   0.10394404   0.09131278  -4.17047918  -3.04511854  -5.72621079
818   0.06430957   0.06430957   0.10393234   0.09131278  -4.16950198  -3.04511854  -5.72621079
819   0.06430957   0.06430957   0.10392066   0.09131278  -4.16852592  -3.04511854  -5.72621079
820   0.06430957   0.06430957   0.10390900   0.09131278  -4.16755103  -3.04511854  -5.72621079
821   0.06430957   0.06430957   0.10389735   0.09131278  -4.16657729  -3.04511854  -5.72621079
822   0.06430957   0.06430957   0.10388572   0.09131278  -4.16560470  -3.04511854  -5.72621079
823   0.06430957   0.06430957   0.10387410   0.09131278  -4.16463326  -3.04511854  -5.72621079
824   0.06430957   0.06430957   0.10386250   0.09131278  -4.16366297  -3.04511854  -5.72621079
825   0.06430957   0.06430957   0.10385091   0.09131278  -4.16269383  -3.04511854  -5.72621079
826   0.06430957   0.06430957   0.10383934   0.09131278  -4.16172583  -3.04511854  -5.72621079
827   0.06430957   0.06430957   0.10382778   0.09131278  -4.16075897  -3.04511854  -5.72621079
828   0.06430957   0.06430957   0.10381624   0.09131278  -4.15979326  -3.04511854  -5.72621079
829   0.06430957   0.06430957   0.10380471   0.09131278  -4.15882869  -3.04511854  -5.72621079
830   0.06430957   0.06430957   0.10379320   0.09131278  -4.15786525  -3.04511854  -5.72621079
831   0.06430957   0.06430957   0.10378170   0.09131278  -4.15690295  -3.04511854  -5.72621079
832   0.06430957   0.06430957   0.10377021   0.09131278  -4.15594179  -3.04511854  -5.72621079
833   0.06430957   0.06430957   0.10375874   0.09131278  -4.15498176  -3.04511854  -5.72621079
834   0.06430957   0.06430957   0.10374729   0.09131278  -4.15402286  -3.04511854  -5.72621079
835   0.06430957   0.06430957   0.10373585   0.09131278  -4.15306508  -3.04511854  -5.72621079
836   0.06430957   0.06430957   0.10372443   0.09131278  -4.15210844  -3.04511854  -5.72621079
837   0.06430957   0.06430957   0.10371302   0.09131278  -4.15115292  -3.04511854  -5.72621079
838   0.06430957   0.06430957   0.10370162   0.09131278  -4.15019853  -3.04511854  -5.72621079
839   0.06430957   0.06430957   0.10369024   0.09131278  -4.14924525  -3.04511854  -5.72621079
840   0.06430957   0.06430957   0.10367887   0.09131278  -4.14829310  -3.04511854  -5.72621079
841   0.06430957   0.06430957   0.10366752   0.09131278  -4.14734207  -3.04511854  -5.72621079
842   0.06430957   0.06430957   0.10365619   0.09131278  -4.14639215  -3.04511854  -5.72621079
843   0.06430957   0.06430957   0.10364486   0.09131278  -4.14544335  -3.04511854  -5.72621079
844   0.06430957   0.06430957   0.10363356   0.09131278  -4.14449566  -3.04511854  -5.72621079
845   0.06430957   0.06430957   0.10362226   0.09131278  -4.14354908  -3.04511854  -5.72621079
846   0.06430957   0.06430957   0.10361098   0.09131278  -4.14260362  -3.04511854  -5.72621079
847   0.06430957   0.06430957   0.10359972   0.09131278  -4.14165926  -3.04511854  -5.72621079
848   0.06430957   0.06430957   0.10358847   0.09131278  -4.14071601  -3.04511854  -5.72621079
849   0.06430957   0.06430957   0.10357723   0.09131278  -4.13977386  -3.04511854  -5.72621079
850   0.06430957   0.06430957   0.10356601   0.09131278  -4.13883282  -3.04511854  -5.72621079
851   0.06430957   0.06430957   0.10355481   0.09131278  -4.13789288  -3.04511854  -5.72621079
852   0.06430957   0.06430957   0.10354361   0.09131278  -4.13695404  -3.04511854  -5.72621079
853   0.06430957   0.06430957   0.10353244   0.09131278  -4.13601630  -3.04511854  -5.72621079
854   0.06430957   0.06430957   0.10352127   0.09131278  -4.13507965  -3.04511854  -5.72621079
855   0.06430957   0.06430957   0.10351012   0.09131278  -4.13414410  -3.04511854  -5.72621079
856   0.06430957   0.06430957   0.10349899   0.09131278  -4.13320964  -3.04511854  -5.72621079
857   0.06430957   0.06430957   0.10348787   0.09131278  -4.13227627  -3.04511854  -5.72621079
858   0.06430957   0.06430957   0.10347676   0.09131278  -4.13134399  -3.04511854  -5.72621079
859   0.06430957   0.06430957   0.10346567   0.09131278  -4.13041280  -3.04511854  -5.72621079
860   0.06430957   0.06430957   0.10345459   0.09131278  -4.12948270  -3.04511854  -5.72621079
861   0.06430957   0.06430957   0.10344352   0.09131278  -4.12855368  -3.04511854  -5.72621079
862   0.06430957   0.06430957   0.10343247   0.09131278  -4.12762575  -3.04511854  -5.72621079
863   0.06430957   0.06430957   0.10342144   0.09131278  -4.12669889  -3.04511854  -5.72621079
864   0.06430957   0.06430957   0.10341041   0.09131278  -4.12577312  -3.04511854  -5.72621079
865   0.06430957   0.06430957   0.10339941   0.09131278  -4.12484842  -3.04511854  -5.72621079
866   0.06430957   0.06430957   0.10338841   0.09131278  -4.12392480  -3.04511854  -5.72621079
867   0.06430957   0.06430957   0.10337743   0.09131278  -4.12300226  -3.04511854  -5.72621079
868   0.06430957   0.06430957   0.10336646   0.09131278  -4.12208079  -3.04511854  -5.72621079
869   0.06430957   0.06430957   0.10335551   0.09131278  -4.12116039  -3.04511854  -5.72621079
870   0.06430957   0.06430957   0.10334457   0.09131278  -4.12024106  -3.04511854  -5.72621079
871   0.06430957   0.06430957   0.10333365   0.09131278  -4.11932279  -3.04511854  -5.72621079
872   0.06430957   0.06430957   0.10332274   0.09131278  -4.11840560  -3.04511854  -5.72621079
873   0.06430957   0.06430957   0.10331184   0.09131278  -4.11748947  -3.04511854  -5.72621079
874   0.06430957   0.06430957   0.10330096   0.09131278  -4.11657440  -3.04511854  -5.72621079
875   0.06430957   0.06430957   0.10329009   0.09131278  -4.11566039  -3.04511854  -5.72621079
876   0.06430957   0.06430957   0.10327923   0.09131278  -4.11474745  -3.04511854  -5.72621079
877   0.06430957   0.06430957   0.10326839   0.09131278  -4.11383556  -3.04511854  -5.72621079
878   0.06430957   0.06430957   0.10325756   0.09131278  -4.11292473  -3.04511854  -5.72621079
879   0.06430957   0.06430957   0.10324674   0.09131278  -4.11201496  -3.04511854  -5.72621079
880   0.06430957   0.06430957   0.10323594   0.09131278  -4.11110624  -3.04511854  -5.72621079
881   0.06430957   0.06430957   0.10322516   0.09131278  -4.11019857  -3.04511854  -5.72621079
882   0.06430957   0.06430957   0.10321438   0.09131278  -4.10929195  -3.04511854  -5.72621079
883   0.06430957   0.06430957   0.10320362   0.09131278  -4.10838638  -3.04511854  -5.72621079
884   0.06430957   0.06430957   0.10319288   0.09131278  -4.10748185  -3.04511854  -5.72621079
885   0.06430957   0.06430957   0.10318214   0.09131278  -4.10657838  -3.04511854  -5.72621079
886   0.06430957   0.06430957   0.10317142   0.09131278  -4.10567594  -3.04511854  -5.72621079
887   0.06430957   0.06430957   0.10316072   0.09131278  -4.10477455  -3.04511854  -5.72621079
888   0.06430957   0.06430957   0.10315002   0.09131278  -4.10387420  -3.04511854  -5.72621079
889   0.06430957   0.06430957   0.10313934   0.09131278  -4.10297489  -3.04511854  -5.72621079
890   0.06430957   0.06430957   0.10312868   0.09131278  -4.10207662  -3.04511854  -5.72621079
891   0.06430957   0.06430957   0.10311803   0.09131278  -4.10117938  -3.04511854  -5.72621079
892   0.06430957   0.06430957   0.10310739   0.09131278  -4.10028318  -3.04511854  -5.72621079
893   0.06430957   0.06430957   0.10309676   0.09131278  -4.09938801  -3.04511854  -5.72621079
894   0.06430957   0.06430957   0.10308615   0.09131278  -4.09849387  -3.04511854  -5.72621079
895   0.06430957   0.06430957   0.10307555   0.09131278  -4.09760076  -3.04511854  -5.72621079
896   0.06430957   0.06430957   0.10306496   0.09131278  -4.09670868  -3.04511854  -5.72621079
897   0.06430957   0.06430957   0.10305439   0.09131278  -4.09581763  -3.04511854  -5.72621079
898   0.06430957   0.06430957   0.10304383   0.09131278  -4.09492760  -3.04511854  -5.72621079
899   0.06430957   0.06430957   0.10303329   0.09131278  -4.09403860  -3.04511854  -5.72621079
900   0.06430957   0.06430957   0.10302275   0.09131278  -4.09315062  -3.04511854  -5.72621079
901   0.06430957   0.06430957   0.10301223   0.09131278  -4.09226365  -3.04511854  -5.72621079
902   0.06430957   0.06430957   0.10300173   0.09131278  -4.09137771  -3.04511854  -5.72621079
903   0.06430957   0.06430957   0.10299123   0.09131278  -4.09049279  -3.04511854  -5.72621079
904   0.06430957   0.06430957   0.10298075   0.09131278  -4.08960888  -3.04511854  -5.72621079
905   0.06430957   0.06430957   0.10297029   0.09131278  -4.08872598  -3.04511854  -5.72621079
906   0.06430957   0.06430957   0.10295983   0.09131278  -4.08784410  -3.04511854  -5.72621079
907   0.06430957   0.06430957   0.10294939   0.09131278  -4.08696323  -3.04511854  -5.72621079
908   0.06430957   0.06430957   0.10293896   0.09131278  -4.08608337  -3.04511854  -5.72621079
909   0.06430957   0.06430957   0.10292855   0.09131278  -4.08520452  -3.04511854  -5.72621079
910   0.06430957   0.06430957   0.10291815   0.09131278  -4.08432667  -3.04511854  -5.72621079
911   0.06430957   0.06430957   0.10290776   0.09131278  -4.08344983  -3.04511854  -5.72621079
912   0.06430957   0.06430957   0.10289738   0.09131278  -4.08257399  -3.04511854  -5.72621079
913   0.06430957   0.06430957   0.10288702   0.09131278  -4.08169916  -3.04511854  -5.72621079
914   0.06430957   0.06430957   0.10287667   0.09131278  -4.08082532  -3.04511854  -5.72621079
915   0.06430957   0.06430957   0.10286633   0.09131278  -4.07995249  -3.04511854  -5.72621079
916   0.06430957   0.06430957   0.10285601   0.09131278  -4.07908065  -3.04511854  -5.72621079
917   0.06430957   0.06430957   0.10284569   0.09131278  -4.07820981  -3.04511854  -5.72621079
918   0.06430957   0.06430957   0.10283539   0.09131278  -4.07733996  -3.04511854  -5.72621079
919   0.06430957   0.06430957   0.10282511   0.09131278  -4.07647111  -3.04511854  -5.72621079
920   0.06430957   0.06430957   0.10281483   0.09131278  -4.07560325  -3.04511854  -5.72621079
921   0.06430957   0.06430957   0.10280457   0.09131278  -4.07473638  -3.04511854  -5.72621079
922   0.06430957   0.06430957   0.10279433   0.09131278  -4.07387049  -3.04511854  -5.72621079
923   0.06430957   0.06430957   0.10278409   0.09131278  -4.07300560  -3.04511854  -5.72621079
924   0.06430957   0.06430957   0.10277387   0.09131278  -4.07214169  -3.04511854  -5.72621079
925   0.06430957   0.06430957   0.10276366   0.09131278  -4.07127876  -3.04511854  -5.72621079
926   0.06430957   0.06430957   0.10275346   0.09131278  -4.07041682  -3.04511854  -5.72621079
927   0.06430957   0.06430957   0.10274328   0.09131278  -4.06955586  -3.04511854  -5.72621079
928   0.06430957   0.06430957   0.10273310   0.09131278  -4.06869588  -3.04511854  -5.72621079
929   0.06430957   0.06430957   0.10272295   0.09131278  -4.06783688  -3.04511854  -5.72621079
930   0.06430957   0.06430957   0.10271280   0.09131278  -4.06697885  -3.04511854  -5.72621079
931   0.06430957   0.06430957   0.10270266   0.09131278  -4.06612180  -3.04511854  -5.72621079
932   0.06430957   0.06430957   0.10269254   0.09131278  -4.06526572  -3.04511854  -5.72621079
933   0.06430957   0.06430957   0.10268243   0.09131278  -4.06441062  -3.04511854  -5.72621079
934   0.06430957   0.06430957   0.10267234   0.09131278  -4.06355649  -3.04511854  -5.72621079
935   0.06430957   0.06430957   0.10266225   0.09131278  -4.06270332  -3.04511854  -5.72621079
936   0.06430957   0.06430957   0.10265218   0.09131278  -4.06185113  -3.04511854  -5.72621079
937   0.06430957   0.06430957   0.10264212   0.09131278  -4.06099990  -3.04511854  -5.72621079
938   0.06430957   0.06430957   0.10263207   0.09131278  -4.06014964  -3.04511854  -5.72621079
939   0.06430957   0.06430957   0.10262204   0.09131278  -4.05930034  -3.04511854  -5.72621079
940   0.06430957   0.06430957   0.10261202   0.09131278  -4.05845200  -3.04511854  -5.72621079
941   0.06430957   0.06430957   0.10260201   0.09131278  -4.05760463  -3.04511854  -5.72621079
942   0.06430957   0.06430957   0.10259201   0.09131278  -4.05675821  -3.04511854  -5.72621079
943   0.06430957   0.06430957   0.10258202   0.09131278  -4.05591275  -3.04511854  -5.72621079
944   0.06430957   0.06430957   0.10257205   0.09131278  -4.05506825  -3.04511854  -5.72621079
945   0.06430957   0.06430957   0.10256209   0.09131278  -4.05422471  -3.04511854  -5.72621079
946   0.06430957   0.06430957   0.10255214   0.09131278  -4.05338211  -3.04511854  -5.72621079
947   0.06430957   0.06430957   0.10254220   0.09131278  -4.05254048  -3.04511854  -5.72621079
948   0.06430957   0.06430957   0.10253228   0.09131278  -4.05169979  -3.04511854  -5.72621079
949   0.06430957   0.06430957   0.10252237   0.09131278  -4.05086005  -3.04511854  -5.72621079
950   0.06430957   0.06430957   0.10251247   0.09131278  -4.05002126  -3.04511854  -5.72621079
951   0.06430957   0.06430957   0.10250258   0.09131278  -4.04918341  -3.04511854  -5.72621079
952   0.06430957   0.06430957   0.10249270   0.09131278  -4.04834652  -3.04511854  -5.72621079
953   0.06430957   0.06430957   0.10248284   0.09131278  -4.04751056  -3.04511854  -5.72621079
954   0.06430957   0.06430957   0.10247299   0.09131278  -4.04667555  -3.04511854  -5.72621079
955   0.06430957   0.06430957   0.10246315   0.09131278  -4.04584148  -3.04511854  -5.72621079
956   0.06430957   0.06430957   0.10245332   0.09131278  -4.04500835  -3.04511854  -5.72621079
957   0.06430957   0.06430957   0.10244350   0.09131278  -4.04417616  -3.04511854  -5.72621079
958   0.06430957   0.06430957   0.10243370   0.09131278  -4.04334490  -3.04511854  -5.72621079
959   0.06430957   0.06430957   0.10242391   0.09131278  -4.04251458  -3.04511854  -5.72621079
960   0.06430957   0.06430957   0.10241413   0.09131278  -4.04168520  -3.04511854  -5.72621079
961   0.06430957   0.06430957   0.10240436   0.09131278  -4.04085675  -3.04511854  -5.72621079
962   0.06430957   0.06430957   0.10239461   0.09131278  -4.04002923  -3.04511854  -5.72621079
963   0.06430957   0.06430957   0.10238486   0.09131278  -4.03920263  -3.04511854  -5.72621079
964   0.06430957   0.06430957   0.10237513   0.09131278  -4.03837697  -3.04511854  -5.72621079
965   0.06430957   0.06430957   0.10236541   0.09131278  -4.03755224  -3.04511854  -5.72621079
966   0.06430957   0.06430957   0.10235570   0.09131278  -4.03672843  -3.04511854  -5.72621079
967   0.06430957   0.06430957   0.10234601   0.09131278  -4.03590555  -3.04511854  -5.72621079
968   0.06430957   0.06430957   0.10233632   0.09131278  -4.03508359  -3.04511854  -5.72621079
969   0.06430957   0.06430957   0.10232665   0.09131278  -4.03426255  -3.04511854  -5.72621079
970   0.06430957   0.06430957   0.10231699   0.09131278  -4.03344243  -3.04511854  -5.72621079
971   0.06430957   0.06430957   0.10230734   0.09131278  -4.03262323  -3.04511854  -5.72621079
972   0.06430957   0.06430957   0.10229770   0.09131278  -4.03180495  -3.04511854  -5.72621079
973   0.06430957   0.06430957   0.10228807   0.09131278  -4.03098759  -3.04511854  -5.72621079
974   0.06430957   0.06430957   0.10227846   0.09131278  -4.03017114  -3.04511854  -5.72621079
975   0.06430957   0.06430957   0.10226886   0.09131278  -4.02935560  -3.04511854  -5.72621079
976   0.06430957   0.06430957   0.10225927   0.09131278  -4.02854098  -3.04511854  -5.72621079
977   0.06430957   0.06430957   0.10224969   0.09131278  -4.02772727  -3.04511854  -5.72621079
978   0.06430957   0.06430957   0.10224012   0.09131278  -4.02691446  -3.04511854  -5.72621079
979   0.06430957   0.06430957   0.10223056   0.09131278  -4.02610257  -3.04511854  -5.72621079
980   0.06430957   0.06430957   0.10222102   0.09131278  -4.02529158  -3.04511854  -5.72621079
981   0.06430957   0.06430957   0.10221148   0.09131278  -4.02448150  -3.04511854  -5.72621079
982   0.06430957   0.06430957   0.10220196   0.09131278  -4.02367233  -3.04511854  -5.72621079
983   0.06430957   0.06430957   0.10219245   0.09131278  -4.02286405  -3.04511854  -5.72621079
984   0.06430957   0.06430957   0.10218295   0.09131278  -4.02205668  -3.04511854  -5.72621079
985   0.06430957   0.06430957   0.10217347   0.09131278  -4.02125021  -3.04511854  -5.72621079
986   0.06430957   0.06430957   0.10216399   0.09131278  -4.02044464  -3.04511854  -5.72621079
987   0.06430957   0.06430957   0.10215453   0.09131278  -4.01963997  -3.04511854  -5.72621079
988   0.06430957   0.06430957   0.10214507   0.09131278  -4.01883619  -3.04511854  -5.72621079
989   0.06430957   0.06430957   0.10213563   0.09131278  -4.01803331  -3.04511854  -5.72621079
990   0.06430957   0.06430957   0.10212620   0.09131278  -4.01723132  -3.04511854  -5.72621079
991   0.06430957   0.06430957   0.10211678   0.09131278  -4.01643022  -3.04511854  -5.72621079
992   0.06430957   0.06430957   0.10210738   0.09131278  -4.01563002  -3.04511854  -5.72621079
993   0.06430957   0.06430957   0.10209798   0.09131278  -4.01483070  -3.04511854  -5.72621079
994   0.06430957   0.06430957   0.10208860   0.09131278  -4.01403228  -3.04511854  -5.72621079
995   0.06430957   0.06430957   0.10207922   0.09131278  -4.01323474  -3.04511854  -5.72621079
996   0.06430957   0.06430957   0.10206986   0.09131278  -4.01243809  -3.04511854  -5.72621079
997   0.06430957   0.06430957   0.10206051   0.09131278  -4.01164232  -3.04511854  -5.72621079
998   0.06430957   0.06430957   0.10205117   0.09131278  -4.01084744  -3.04511854  -5.72621079
999   0.06430957   0.06430957   0.10204184   0.09131278  -4.01005343  -3.04511854  -5.72621079
1000   0.06430957   0.06430957   0.10203253   0.09131278  -4.00926031  -3.04511854  -5.72621079


==> Tracking_Performance_CC_MC_5.txt <==
1   0.11322770   0.03727387   0.15364894   0.05217273  -2.65153738  -2.92078131  -5.72621079
2   0.09264021   0.03727387   0.14812625   0.05217273  -4.07664986  -2.92078131  -5.72621079
3   0.08046447   0.03727387   0.14319138   0.05217273  -5.00625384  -2.92078131  -5.72621079
4   0.07224822   0.03727387   0.13875017   0.05217273  -5.66812774  -2.92078131  -5.72621079
5   0.06626974   0.03727387   0.13472840   0.05217273  -6.16287852  -2.92078131  -5.72621079
6   0.06170335   0.03727387   0.13106666   0.05217273  -6.54366881  -2.92078131  -5.72621079
7   0.05809656   0.03727387   0.12771670   0.05217273  -6.84194515  -2.92078131  -5.72621079
8   0.05517747   0.03727387   0.12463894   0.05217273  -7.07783852  -2.92078131  -5.72621079
9   0.05277131   0.03727387   0.12180050   0.05217273  -7.26502424  -2.92078131  -5.72621079
10   0.05075971   0.03727387   0.11917386   0.05217273  -7.41323676  -2.92078131  -5.72621079
11   0.04905916   0.03727387   0.11673572   0.05217273  -7.52967375  -2.92078131  -5.72621079
12   0.04760868   0.03727387   0.11446626   0.05217273  -7.61982762  -2.92078131  -5.72621079
13   0.04636252   0.03727387   0.11234846   0.05217273  -7.68800171  -2.92078131  -5.72621079
14   0.04528554   0.03727387   0.11036763   0.05217273  -7.73764344  -2.92078131  -5.72621079
15   0.04435019   0.03727387   0.10851100   0.05217273  -7.77156650  -2.92078131  -5.72621079
16   0.04353450   0.03727387   0.10676741   0.05217273  -7.79210335  -2.92078131  -5.72621079
17   0.04282071   0.03727387   0.10512705   0.05217273  -7.80121254  -2.92078131  -5.72621079
18   0.04219427   0.03727387   0.10358129   0.05217273  -7.80055607  -2.92078131  -5.72621079
19   0.04164314   0.03727387   0.10212246   0.05217273  -7.79155638  -2.92078131  -5.72621079
20   0.04115722   0.03727387   0.10074372   0.05217273  -7.77543920  -2.92078131  -5.72621079
21   0.04072803   0.03727387   0.09943899   0.05217273  -7.75326643  -2.92078131  -5.72621079
22   0.04034834   0.03727387   0.09820278   0.05217273  -7.72596181  -2.92078131  -5.72621079
23   0.04001200   0.03727387   0.09703019   0.05217273  -7.69433136  -2.92078131  -5.72621079
24   0.03971371   0.03727387   0.09591676   0.05217273  -7.65907995  -2.92078131  -5.72621079
25   0.03944889   0.03727387   0.09485846   0.05217273  -7.62082485  -2.92078131  -5.72621079
26   0.03921358   0.03727387   0.09385164   0.05217273  -7.58010709  -2.92078131  -5.72621079
27   0.03900433   0.03727387   0.09289297   0.05217273  -7.53740095  -2.92078131  -5.72621079
28   0.03881812   0.03727387   0.09197941   0.05217273  -7.49312211  -2.92078131  -5.72621079
29   0.03865232   0.03727387   0.09110817   0.05217273  -7.44763466  -2.92078131  -5.72621079
30   0.03850462   0.03727387   0.09027669   0.05217273  -7.40125713  -2.92078131  -5.72621079
31   0.03837297   0.03727387   0.08948264   0.05217273  -7.35426778  -2.92078131  -5.72621079
32   0.03825559   0.03727387   0.08872384   0.05217273  -7.30690922  -2.92078131  -5.72621079
33   0.03815088   0.03727387   0.08799829   0.05217273  -7.25939249  -2.92078131  -5.72621079
34   0.03805746   0.03727387   0.08730415   0.05217273  -7.21190065  -2.92078131  -5.72621079
35   0.03797409   0.03727387   0.08663970   0.05217273  -7.16459198  -2.92078131  -5.72621079
36   0.03789965   0.03727387   0.08600335   0.05217273  -7.11760276  -2.92078131  -5.72621079
37   0.03783319   0.03727387   0.08539362   0.05217273  -7.07104982  -2.92078131  -5.72621079
38   0.03777383   0.03727387   0.08480914   0.05217273  -7.02503276  -2.92078131  -5.72621079
39   0.03772081   0.03727387   0.08424861   0.05217273  -6.97963591  -2.92078131  -5.72621079
40   0.03767344   0.03727387   0.08371085   0.05217273  -6.93493013  -2.92078131  -5.72621079
41   0.03763111   0.03727387   0.08319471   0.05217273  -6.89097436  -2.92078131  -5.72621079
42   0.03759328   0.03727387   0.08269916   0.05217273  -6.84781702  -2.92078131  -5.72621079
43   0.03755948   0.03727387   0.08222321   0.05217273  -6.80549728  -2.92078131  -5.72621079
44   0.03752926   0.03727387   0.08176593   0.05217273  -6.76404617  -2.92078131  -5.72621079
45   0.03750225   0.03727387   0.08132644   0.05217273  -6.72348754  -2.92078131  -5.72621079
46   0.03747811   0.03727387   0.08090393   0.05217273  -6.68383898  -2.92078131  -5.72621079
47   0.03745652   0.03727387   0.08049763   0.05217273  -6.64511258  -2.92078131  -5.72621079
48   0.03743722   0.03727387   0.08010680   0.05217273  -6.60731564  -2.92078131  -5.72621079
49   0.03741996   0.03727387   0.07973077   0.05217273  -6.57045129  -2.92078131  -5.72621079
50   0.03740453   0.03727387   0.07936887   0.05217273  -6.53451904  -2.92078131  -5.72621079
51   0.03739074   0.03727387   0.07902050   0.05217273  -6.49951525  -2.92078131  -5.72621079
52   0.03737840   0.03727387   0.07868507   0.05217273  -6.46543362  -2.92078131  -5.72621079
53   0.03736736   0.03727387   0.07836203   0.05217273  -6.43226551  -2.92078131  -5.72621079
54   0.03735749   0.03727387   0.07805087   0.05217273  -6.40000032  -2.92078131  -5.72621079
55   0.03734867   0.03727387   0.07775107   0.05217273  -6.36862579  -2.92078131  -5.72621079
56   0.03734077   0.03727387   0.07746218   0.05217273  -6.33812824  -2.92078131  -5.72621079
57   0.03733371   0.03727387   0.07718374   0.05217273  -6.30849285  -2.92078131  -5.72621079
58   0.03732740   0.03727387   0.07691533   0.05217273  -6.27970383  -2.92078131  -5.72621079
59   0.03732175   0.03727387   0.07665654   0.05217273  -6.25174463  -2.92078131  -5.72621079
60   0.03731670   0.03727387   0.07640700   0.05217273  -6.22459806  -2.92078131  -5.72621079
61   0.03731218   0.03727387   0.07616632   0.05217273  -6.19824651  -2.92078131  -5.72621079
62   0.03730814   0.03727387   0.07593416   0.05217273  -6.17267197  -2.92078131  -5.72621079
63   0.03730453   0.03727387   0.07571019   0.05217273  -6.14785624  -2.92078131  -5.72621079
64   0.03730129   0.03727387   0.07549408   0.05217273  -6.12378094  -2.92078131  -5.72621079
65   0.03729840   0.03727387   0.07528554   0.05217273  -6.10042766  -2.92078131  -5.72621079
66   0.03729581   0.03727387   0.07508427   0.05217273  -6.07777799  -2.92078131  -5.72621079
67   0.03729350   0.03727387   0.07489000   0.05217273  -6.05581358  -2.92078131  -5.72621079
68   0.03729143   0.03727387   0.07470245   0.05217273  -6.03451624  -2.92078131  -5.72621079
69   0.03728958   0.03727387   0.07452137   0.05217273  -6.01386792  -2.92078131  -5.72621079
70   0.03728792   0.03727387   0.07434653   0.05217273  -5.99385079  -2.92078131  -5.72621079
71   0.03728644   0.03727387   0.07417769   0.05217273  -5.97444727  -2.92078131  -5.72621079
72   0.03728511   0.03727387   0.07401461   0.05217273  -5.95564005  -2.92078131  -5.72621079
73   0.03728393   0.03727387   0.07385710   0.05217273  -5.93741210  -2.92078131  -5.72621079
74   0.03728287   0.03727387   0.07370495   0.05217273  -5.91974673  -2.92078131  -5.72621079
75   0.03728192   0.03727387   0.07355796   0.05217273  -5.90262756  -2.92078131  -5.72621079
76   0.03728107   0.03727387   0.07341593   0.05217273  -5.88603853  -2.92078131  -5.72621079
77   0.03728031   0.03727387   0.07327870   0.05217273  -5.86996398  -2.92078131  -5.72621079
78   0.03727963   0.03727387   0.07314608   0.05217273  -5.85438855  -2.92078131  -5.72621079
79   0.03727903   0.03727387   0.07301791   0.05217273  -5.83929728  -2.92078131  -5.72621079
80   0.03727848   0.03727387   0.07289404   0.05217273  -5.82467556  -2.92078131  -5.72621079
81   0.03727800   0.03727387   0.07277430   0.05217273  -5.81050913  -2.92078131  -5.72621079
82   0.03727756   0.03727387   0.07265855   0.05217273  -5.79678412  -2.92078131  -5.72621079
83   0.03727717   0.03727387   0.07254664   0.05217273  -5.78348701  -2.92078131  -5.72621079
84   0.03727683   0.03727387   0.07243845   0.05217273  -5.77060462  -2.92078131  -5.72621079
85   0.03727651   0.03727387   0.07233384   0.05217273  -5.75812417  -2.92078131  -5.72621079
86   0.03727624   0.03727387   0.07223268   0.05217273  -5.74603318  -2.92078131  -5.72621079
87   0.03727599   0.03727387   0.07213485   0.05217273  -5.73431956  -2.92078131  -5.72621079
88   0.03727576   0.03727387   0.07204024   0.05217273  -5.72297154  -2.92078131  -5.72621079
89   0.03727556   0.03727387   0.07194873   0.05217273  -5.71197770  -2.92078131  -5.72621079
90   0.03727539   0.03727387   0.07186021   0.05217273  -5.70132692  -2.92078131  -5.72621079
91   0.03727523   0.03727387   0.07177459   0.05217273  -5.69100844  -2.92078131  -5.72621079
92   0.03727508   0.03727387   0.07169176   0.05217273  -5.68101180  -2.92078131  -5.72621079
93   0.03727496   0.03727387   0.07161162   0.05217273  -5.67132684  -2.92078131  -5.72621079
94   0.03727484   0.03727387   0.07153408   0.05217273  -5.66194372  -2.92078131  -5.72621079
95   0.03727474   0.03727387   0.07145906   0.05217273  -5.65285289  -2.92078131  -5.72621079
96   0.03727465   0.03727387   0.07138645   0.05217273  -5.64404508  -2.92078131  -5.72621079
97   0.03727457   0.03727387   0.07131620   0.05217273  -5.63551130  -2.92078131  -5.72621079
98   0.03727449   0.03727387   0.07124820   0.05217273  -5.62724286  -2.92078131  -5.72621079
99   0.03727443   0.03727387   0.07118239   0.05217273  -5.61923130  -2.92078131  -5.72621079
100   0.03727437   0.03727387   0.07111869   0.05217273  -5.61146845  -2.92078131  -5.72621079
101   0.03727432   0.03727387   0.07105703   0.05217273  -5.60394636  -2.92078131  -5.72621079
102   0.03727427   0.03727387   0.07099733   0.05217273  -5.59665737  -2.92078131  -5.72621079
103   0.03727423   0.03727387   0.07093954   0.05217273  -5.58959402  -2.92078131  -5.72621079
104   0.03727419   0.03727387   0.07088359   0.05217273  -5.58274910  -2.92078131  -5.72621079
105   0.03727416   0.03727387   0.07082941   0.05217273  -5.57611561  -2.92078131  -5.72621079
106   0.03727413   0.03727387   0.07077695   0.05217273  -5.56968680  -2.92078131  -5.72621079
107   0.03727410   0.03727387   0.07072615   0.05217273  -5.56345609  -2.92078131  -5.72621079
108   0.03727408   0.03727387   0.07067694   0.05217273  -5.55741715  -2.92078131  -5.72621079
109   0.03727406   0.03727387   0.07062929   0.05217273  -5.55156382  -2.92078131  -5.72621079
110   0.03727404   0.03727387   0.07058313   0.05217273  -5.54589015  -2.92078131  -5.72621079
111   0.03727402   0.03727387   0.07053842   0.05217273  -5.54039036  -2.92078131  -5.72621079
112   0.03727400   0.03727387   0.07049511   0.05217273  -5.53505887  -2.92078131  -5.72621079
113   0.03727399   0.03727387   0.07045315   0.05217273  -5.52989027  -2.92078131  -5.72621079
114   0.03727398   0.03727387   0.07041249   0.05217273  -5.52487933  -2.92078131  -5.72621079
115   0.03727397   0.03727387   0.07037310   0.05217273  -5.52002098  -2.92078131  -5.72621079
116   0.03727396   0.03727387   0.07033492   0.05217273  -5.51531030  -2.92078131  -5.72621079
117   0.03727395   0.03727387   0.07029793   0.05217273  -5.51074255  -2.92078131  -5.72621079
118   0.03727394   0.03727387   0.07026207   0.05217273  -5.50631312  -2.92078131  -5.72621079
119   0.03727393   0.03727387   0.07022732   0.05217273  -5.50201756  -2.92078131  -5.72621079
120   0.03727393   0.03727387   0.07019364   0.05217273  -5.49785156  -2.92078131  -5.72621079
121   0.03727392   0.03727387   0.07016098   0.05217273  -5.49381095  -2.92078131  -5.72621079
122   0.03727392   0.03727387   0.07012932   0.05217273  -5.48989168  -2.92078131  -5.72621079
123   0.03727391   0.03727387   0.07009862   0.05217273  -5.48608985  -2.92078131  -5.72621079
124   0.03727391   0.03727387   0.07006885   0.05217273  -5.48240167  -2.92078131  -5.72621079
125   0.03727390   0.03727387   0.07003999   0.05217273  -5.47882348  -2.92078131  -5.72621079
126   0.03727390   0.03727387   0.07001199   0.05217273  -5.47535172  -2.92078131  -5.72621079
127   0.03727390   0.03727387   0.06998484   0.05217273  -5.47198297  -2.92078131  -5.72621079
128   0.03727390   0.03727387   0.06995850   0.05217273  -5.46871390  -2.92078131  -5.72621079
129   0.03727389   0.03727387   0.06993295   0.05217273  -5.46554130  -2.92078131  -5.72621079
130   0.03727389   0.03727387   0.06990816   0.05217273  -5.46246205  -2.92078131  -5.72621079
131   0.03727389   0.03727387   0.06988410   0.05217273  -5.45947315  -2.92078131  -5.72621079
132   0.03727389   0.03727387   0.06986076   0.05217273  -5.45657167  -2.92078131  -5.72621079
133   0.03727389   0.03727387   0.06983810   0.05217273  -5.45375480  -2.92078131  -5.72621079
134   0.03727389   0.03727387   0.06981611   0.05217273  -5.45101980  -2.92078131  -5.72621079
135   0.03727388   0.03727387   0.06979477   0.05217273  -5.44836404  -2.92078131  -5.72621079
136   0.03727388   0.03727387   0.06977404   0.05217273  -5.44578494  -2.92078131  -5.72621079
137   0.03727388   0.03727387   0.06975392   0.05217273  -5.44328004  -2.92078131  -5.72621079
138   0.03727388   0.03727387   0.06973438   0.05217273  -5.44084694  -2.92078131  -5.72621079
139   0.03727388   0.03727387   0.06971541   0.05217273  -5.43848332  -2.92078131  -5.72621079
140   0.03727388   0.03727387   0.06969698   0.05217273  -5.43618694  -2.92078131  -5.72621079
141   0.03727388   0.03727387   0.06967907   0.05217273  -5.43395562  -2.92078131  -5.72621079
142   0.03727388   0.03727387   0.06966168   0.05217273  -5.43178727  -2.92078131  -5.72621079
143   0.03727388   0.03727387   0.06964478   0.05217273  -5.42967984  -2.92078131  -5.72621079
144   0.03727388   0.03727387   0.06962836   0.05217273  -5.42763137  -2.92078131  -5.72621079
145   0.03727388   0.03727387   0.06961239   0.05217273  -5.42563996  -2.92078131  -5.72621079
146   0.03727388   0.03727387   0.06959688   0.05217273  -5.42370376  -2.92078131  -5.72621079
147   0.03727388   0.03727387   0.06958179   0.05217273  -5.42182099  -2.92078131  -5.72621079
148   0.03727388   0.03727387   0.06956713   0.05217273  -5.41998991  -2.92078131  -5.72621079
149   0.03727388   0.03727387   0.06955286   0.05217273  -5.41820887  -2.92078131  -5.72621079
150   0.03727388   0.03727387   0.06953899   0.05217273  -5.41647624  -2.92078131  -5.72621079
151   0.03727388   0.03727387   0.06952549   0.05217273  -5.41479045  -2.92078131  -5.72621079
152   0.03727388   0.03727387   0.06951236   0.05217273  -5.41315000  -2.92078131  -5.72621079
153   0.03727388   0.03727387   0.06949959   0.05217273  -5.41155341  -2.92078131  -5.72621079
154   0.03727388   0.03727387   0.06948715   0.05217273  -5.40999928  -2.92078131  -5.72621079
155   0.03727388   0.03727387   0.06947505   0.05217273  -5.40848622  -2.92078131  -5.72621079
156   0.03727388   0.03727387   0.06946326   0.05217273  -5.40701291  -2.92078131  -5.72621079
157   0.03727387   0.03727387   0.06945179   0.05217273  -5.40557806  -2.92078131  -5.72621079
158   0.03727387   0.03727387   0.06944062   0.05217273  -5.40418044  -2.92078131  -5.72621079
159   0.03727387   0.03727387   0.06942973   0.05217273  -5.40281883  -2.92078131  -5.72621079
160   0.03727387   0.03727387   0.06941913   0.05217273  -5.40149207  -2.92078131  -5.72621079
161   0.03727387   0.03727387   0.06940879   0.05217273  -5.40019903  -2.92078131  -5.72621079
162   0.03727387   0.03727387   0.06939872   0.05217273  -5.39893863  -2.92078131  -5.72621079
163   0.03727387   0.03727387   0.06938890   0.05217273  -5.39770981  -2.92078131  -5.72621079
164   0.03727387   0.03727387   0.06937933   0.05217273  -5.39651155  -2.92078131  -5.72621079
165   0.03727387   0.03727387   0.06937000   0.05217273  -5.39534285  -2.92078131  -5.72621079
166   0.03727387   0.03727387   0.06936089   0.05217273  -5.39420277  -2.92078131  -5.72621079
167   0.03727387   0.03727387   0.06935201   0.05217273  -5.39309038  -2.92078131  -5.72621079
168   0.03727387   0.03727387   0.06934334   0.05217273  -5.39200477  -2.92078131  -5.72621079
169   0.03727387   0.03727387   0.06933488   0.05217273  -5.39094510  -2.92078131  -5.72621079
170   0.03727387   0.03727387   0.06932663   0.05217273  -5.38991051  -2.92078131  -5.72621079
171   0.03727387   0.03727387   0.06931856   0.05217273  -5.38890019  -2.92078131  -5.72621079
172   0.03727387   0.03727387   0.06931069   0.05217273  -5.38791337  -2.92078131  -5.72621079
173   0.03727387   0.03727387   0.06930299   0.05217273  -5.38694927  -2.92078131  -5.72621079
174   0.03727387   0.03727387   0.06929548   0.05217273  -5.38600717  -2.92078131  -5.72621079
175   0.03727387   0.03727387   0.06928813   0.05217273  -5.38508636  -2.92078131  -5.72621079
176   0.03727387   0.03727387   0.06928095   0.05217273  -5.38418614  -2.92078131  -5.72621079
177   0.03727387   0.03727387   0.06927393   0.05217273  -5.38330585  -2.92078131  -5.72621079
178   0.03727387   0.03727387   0.06926706   0.05217273  -5.38244484  -2.92078131  -5.72621079
179   0.03727387   0.03727387   0.06926035   0.05217273  -5.38160250  -2.92078131  -5.72621079
180   0.03727387   0.03727387   0.06925377   0.05217273  -5.38077821  -2.92078131  -5.72621079
181   0.03727387   0.03727387   0.06924734   0.05217273  -5.37997139  -2.92078131  -5.72621079
182   0.03727387   0.03727387   0.06924104   0.05217273  -5.37918149  -2.92078131  -5.72621079
183   0.03727387   0.03727387   0.06923488   0.05217273  -5.37840794  -2.92078131  -5.72621079
184   0.03727387   0.03727387   0.06922884   0.05217273  -5.37765023  -2.92078131  -5.72621079
185   0.03727387   0.03727387   0.06922292   0.05217273  -5.37690783  -2.92078131  -5.72621079
186   0.03727387   0.03727387   0.06921712   0.05217273  -5.37618026  -2.92078131  -5.72621079
187   0.03727387   0.03727387   0.06921144   0.05217273  -5.37546704  -2.92078131  -5.72621079
188   0.03727387   0.03727387   0.06920587   0.05217273  -5.37476770  -2.92078131  -5.72621079
189   0.03727387   0.03727387   0.06920040   0.05217273  -5.37408179  -2.92078131  -5.72621079
190   0.03727387   0.03727387   0.06919504   0.05217273  -5.37340887  -2.92078131  -5.72621079
191   0.03727387   0.03727387   0.06918978   0.05217273  -5.37274854  -2.92078131  -5.72621079
192   0.03727387   0.03727387   0.06918462   0.05217273  -5.37210038  -2.92078131  -5.72621079
193   0.03727387   0.03727387   0.06917955   0.05217273  -5.37146399  -2.92078131  -5.72621079
194   0.03727387   0.03727387   0.06917457   0.05217273  -5.37083900  -2.92078131  -5.72621079
195   0.03727387   0.03727387   0.06916968   0.05217273  -5.37022504  -2.92078131  -5.72621079
196   0.03727387   0.03727387   0.06916488   0.05217273  -5.36962175  -2.92078131  -5.72621079
197   0.03727387   0.03727387   0.06916016   0.05217273  -5.36902878  -2.92078131  -5.72621079
198   0.03727387   0.03727387   0.06915552   0.05217273  -5.36844582  -2.92078131  -5.72621079
199   0.03727387   0.03727387   0.06915095   0.05217273  -5.36787252  -2.92078131  -5.72621079
200   0.03727387   0.03727387   0.06914646   0.05217273  -5.36730857  -2.92078131  -5.72621079
201   0.03727387   0.03727387   0.06914204   0.05217273  -5.36675369  -2.92078131  -5.72621079
202   0.03727387   0.03727387   0.06913770   0.05217273  -5.36620756  -2.92078131  -5.72621079
203   0.03727387   0.03727387   0.06913342   0.05217273  -5.36566992  -2.92078131  -5.72621079
204   0.03727387   0.03727387   0.06912920   0.05217273  -5.36514048  -2.92078131  -5.72621079
205   0.03727387   0.03727387   0.06912505   0.05217273  -5.36461898  -2.92078131  -5.72621079
206   0.03727387   0.03727387   0.06912096   0.05217273  -5.36410517  -2.92078131  -5.72621079
207   0.03727387   0.03727387   0.06911694   0.05217273  -5.36359879  -2.92078131  -5.72621079
208   0.03727387   0.03727387   0.06911296   0.05217273  -5.36309960  -2.92078131  -5.72621079
209   0.03727387   0.03727387   0.06910905   0.05217273  -5.36260739  -2.92078131  -5.72621079
210   0.03727387   0.03727387   0.06910518   0.05217273  -5.36212191  -2.92078131  -5.72621079
211   0.03727387   0.03727387   0.06910137   0.05217273  -5.36164295  -2.92078131  -5.72621079
212   0.03727387   0.03727387   0.06909761   0.05217273  -5.36117030  -2.92078131  -5.72621079
213   0.03727387   0.03727387   0.06909390   0.05217273  -5.36070376  -2.92078131  -5.72621079
214   0.03727387   0.03727387   0.06909024   0.05217273  -5.36024313  -2.92078131  -5.72621079
215   0.03727387   0.03727387   0.06908662   0.05217273  -5.35978822  -2.92078131  -5.72621079
216   0.03727387   0.03727387   0.06908305   0.05217273  -5.35933884  -2.92078131  -5.72621079
217   0.03727387   0.03727387   0.06907951   0.05217273  -5.35889482  -2.92078131  -5.72621079
218   0.03727387   0.03727387   0.06907602   0.05217273  -5.35845599  -2.92078131  -5.72621079
219   0.03727387   0.03727387   0.06907257   0.05217273  -5.35802217  -2.92078131  -5.72621079
220   0.03727387   0.03727387   0.06906916   0.05217273  -5.35759321  -2.92078131  -5.72621079
221   0.03727387   0.03727387   0.06906579   0.05217273  -5.35716894  -2.92078131  -5.72621079
222   0.03727387   0.03727387   0.06906245   0.05217273  -5.35674923  -2.92078131  -5.72621079
223   0.03727387   0.03727387   0.06905915   0.05217273  -5.35633391  -2.92078131  -5.72621079
224   0.03727387   0.03727387   0.06905588   0.05217273  -5.35592286  -2.92078131  -5.72621079
225   0.03727387   0.03727387   0.06905265   0.05217273  -5.35551593  -2.92078131  -5.72621079
226   0.03727387   0.03727387   0.06904944   0.05217273  -5.35511298  -2.92078131  -5.72621079
227   0.03727387   0.03727387   0.06904627   0.05217273  -5.35471390  -2.92078131  -5.72621079
228   0.03727387   0.03727387   0.06904313   0.05217273  -5.35431856  -2.92078131  -5.72621079
229   0.03727387   0.03727387   0.06904001   0.05217273  -5.35392683  -2.92078131  -5.72621079
230   0.03727387   0.03727387   0.06903693   0.05217273  -5.35353860  -2.92078131  -5.72621079
231   0.03727387   0.03727387   0.06903387   0.05217273  -5.35315377  -2.92078131  -5.72621079
232   0.03727387   0.03727387   0.06903084   0.05217273  -5.35277221  -2.92078131  -5.72621079
233   0.03727387   0.03727387   0.06902783   0.05217273  -5.35239382  -2.92078131  -5.72621079
234   0.03727387   0.03727387   0.06902485   0.05217273  -5.35201851  -2.92078131  -5.72621079
235   0.03727387   0.03727387   0.06902189   0.05217273  -5.35164618  -2.92078131  -5.72621079
236   0.03727387   0.03727387   0.06901895   0.05217273  -5.35127672  -2.92078131  -5.72621079
237   0.03727387   0.03727387   0.06901604   0.05217273  -5.35091005  -2.92078131  -5.72621079
238   0.03727387   0.03727387   0.06901315   0.05217273  -5.35054607  -2.92078131  -5.72621079
239   0.03727387   0.03727387   0.06901028   0.05217273  -5.35018471  -2.92078131  -5.72621079
240   0.03727387   0.03727387   0.06900743   0.05217273  -5.34982588  -2.92078131  -5.72621079
241   0.03727387   0.03727387   0.06900459   0.05217273  -5.34946949  -2.92078131  -5.72621079
242   0.03727387   0.03727387   0.06900178   0.05217273  -5.34911547  -2.92078131  -5.72621079
243   0.03727387   0.03727387   0.06899899   0.05217273  -5.34876374  -2.92078131  -5.72621079
244   0.03727387   0.03727387   0.06899621   0.05217273  -5.34841423  -2.92078131  -5.72621079
245   0.03727387   0.03727387   0.06899345   0.05217273  -5.34806687  -2.92078131  -5.72621079
246   0.03727387   0.03727387   0.06899071   0.05217273  -5.34772159  -2.92078131  -5.72621079
247   0.03727387   0.03727387   0.06898798   0.05217273  -5.34737832  -2.92078131  -5.72621079
248   0.03727387   0.03727387   0.06898527   0.05217273  -5.34703700  -2.92078131  -5.72621079
249   0.03727387   0.03727387   0.06898258   0.05217273  -5.34669758  -2.92078131  -5.72621079
250   0.03727387   0.03727387   0.06897990   0.05217273  -5.34635997  -2.92078131  -5.72621079
251   0.03727387   0.03727387   0.06897723   0.05217273  -5.34602414  -2.92078131  -5.72621079
252   0.03727387   0.03727387   0.06897458   0.05217273  -5.34569002  -2.92078131  -5.72621079
253   0.03727387   0.03727387   0.06897194   0.05217273  -5.34535756  -2.92078131  -5.72621079
254   0.03727387   0.03727387   0.06896931   0.05217273  -5.34502671  -2.92078131  -5.72621079
255   0.03727387   0.03727387   0.06896669   0.05217273  -5.34469741  -2.92078131  -5.72621079
256   0.03727387   0.03727387   0.06896409   0.05217273  -5.34436962  -2.92078131  -5.72621079
257   0.03727387   0.03727387   0.06896150   0.05217273  -5.34404329  -2.92078131  -5.72621079
258   0.03727387   0.03727387   0.06895892   0.05217273  -5.34371836  -2.92078131  -5.72621079
259   0.03727387   0.03727387   0.06895635   0.05217273  -5.34339481  -2.92078131  -5.72621079
260   0.03727387   0.03727387   0.06895379   0.05217273  -5.34307258  -2.92078131  -5.72621079
261   0.03727387   0.03727387   0.06895125   0.05217273  -5.34275164  -2.92078131  -5.72621079
262   0.03727387   0.03727387   0.06894871   0.05217273  -5.34243193  -2.92078131  -5.72621079
263   0.03727387   0.03727387   0.06894618   0.05217273  -5.34211343  -2.92078131  -5.72621079
264   0.03727387   0.03727387   0.06894366   0.05217273  -5.34179610  -2.92078131  -5.72621079
265   0.03727387   0.03727387   0.06894115   0.05217273  -5.34147989  -2.92078131  -5.72621079
266   0.03727387   0.03727387   0.06893865   0.05217273  -5.34116478  -2.92078131  -5.72621079
267   0.03727387   0.03727387   0.06893616   0.05217273  -5.34085073  -2.92078131  -5.72621079
268   0.03727387   0.03727387   0.06893367   0.05217273  -5.34053771  -2.92078131  -5.72621079
269   0.03727387   0.03727387   0.06893120   0.05217273  -5.34022568  -2.92078131  -5.72621079
270   0.03727387   0.03727387   0.06892873   0.05217273  -5.33991461  -2.92078131  -5.72621079
271   0.03727387   0.03727387   0.06892627   0.05217273  -5.33960447  -2.92078131  -5.72621079
272   0.03727387   0.03727387   0.06892381   0.05217273  -5.33929524  -2.92078131  -5.72621079
273   0.03727387   0.03727387   0.06892137   0.05217273  -5.33898689  -2.92078131  -5.72621079
274   0.03727387   0.03727387   0.06891893   0.05217273  -5.33867939  -2.92078131  -5.72621079
275   0.03727387   0.03727387   0.06891649   0.05217273  -5.33837270  -2.92078131  -5.72621079
276   0.03727387   0.03727387   0.06891407   0.05217273  -5.33806682  -2.92078131  -5.72621079
277   0.03727387   0.03727387   0.06891165   0.05217273  -5.33776171  -2.92078131  -5.72621079
278   0.03727387   0.03727387   0.06890923   0.05217273  -5.33745735  -2.92078131  -5.72621079
279   0.03727387   0.03727387   0.06890682   0.05217273  -5.33715371  -2.92078131  -5.72621079
280   0.03727387   0.03727387   0.06890442   0.05217273  -5.33685078  -2.92078131  -5.72621079
281   0.03727387   0.03727387   0.06890202   0.05217273  -5.33654853  -2.92078131  -5.72621079
282   0.03727387   0.03727387   0.06889963   0.05217273  -5.33624694  -2.92078131  -5.72621079
283   0.03727387   0.03727387   0.06889724   0.05217273  -5.33594600  -2.92078131  -5.72621079
284   0.03727387   0.03727387   0.06889486   0.05217273  -5.33564567  -2.92078131  -5.72621079
285   0.03727387   0.03727387   0.06889248   0.05217273  -5.33534595  -2.92078131  -5.72621079
286   0.03727387   0.03727387   0.06889011   0.05217273  -5.33504681  -2.92078131  -5.72621079
287   0.03727387   0.03727387   0.06888774   0.05217273  -5.33474824  -2.92078131  -5.72621079
288   0.03727387   0.03727387   0.06888538   0.05217273  -5.33445022  -2.92078131  -5.72621079
289   0.03727387   0.03727387   0.06888302   0.05217273  -5.33415273  -2.92078131  -5.72621079
290   0.03727387   0.03727387   0.06888066   0.05217273  -5.33385576  -2.92078131  -5.72621079
291   0.03727387   0.03727387   0.06887831   0.05217273  -5.33355930  -2.92078131  -5.72621079
292   0.03727387   0.03727387   0.06887597   0.05217273  -5.33326332  -2.92078131  -5.72621079
293   0.03727387   0.03727387   0.06887362   0.05217273  -5.33296781  -2.92078131  -5.72621079
294   0.03727387   0.03727387   0.06887128   0.05217273  -5.33267276  -2.92078131  -5.72621079
295   0.03727387   0.03727387   0.06886895   0.05217273  -5.33237815  -2.92078131  -5.72621079
296   0.03727387   0.03727387   0.06886661   0.05217273  -5.33208398  -2.92078131  -5.72621079
297   0.03727387   0.03727387   0.06886429   0.05217273  -5.33179023  -2.92078131  -5.72621079
298   0.03727387   0.03727387   0.06886196   0.05217273  -5.33149688  -2.92078131  -5.72621079
299   0.03727387   0.03727387   0.06885964   0.05217273  -5.33120393  -2.92078131  -5.72621079
300   0.03727387   0.03727387   0.06885732   0.05217273  -5.33091136  -2.92078131  -5.72621079
301   0.03727387   0.03727387   0.06885500   0.05217273  -5.33061917  -2.92078131  -5.72621079
302   0.03727387   0.03727387   0.06885269   0.05217273  -5.33032734  -2.92078131  -5.72621079
303   0.03727387   0.03727387   0.06885038   0.05217273  -5.33003585  -2.92078131  -5.72621079
304   0.03727387   0.03727387   0.06884807   0.05217273  -5.32974471  -2.92078131  -5.72621079
305   0.03727387   0.03727387   0.06884576   0.05217273  -5.32945391  -2.92078131  -5.72621079
306   0.03727387   0.03727387   0.06884346   0.05217273  -5.32916342  -2.92078131  -5.72621079
307   0.03727387   0.03727387   0.06884116   0.05217273  -5.32887325  -2.92078131  -5.72621079
308   0.03727387   0.03727387   0.06883887   0.05217273  -5.32858338  -2.92078131  -5.72621079
309   0.03727387   0.03727387   0.06883657   0.05217273  -5.32829380  -2.92078131  -5.72621079
310   0.03727387   0.03727387   0.06883428   0.05217273  -5.32800452  -2.92078131  -5.72621079
311   0.03727387   0.03727387   0.06883199   0.05217273  -5.32771551  -2.92078131  -5.72621079
312   0.03727387   0.03727387   0.06882970   0.05217273  -5.32742678  -2.92078131  -5.72621079
313   0.03727387   0.03727387   0.06882741   0.05217273  -5.32713831  -2.92078131  -5.72621079
314   0.03727387   0.03727387   0.06882513   0.05217273  -5.32685009  -2.92078131  -5.72621079
315   0.03727387   0.03727387   0.06882285   0.05217273  -5.32656213  -2.92078131  -5.72621079
316   0.03727387   0.03727387   0.06882057   0.05217273  -5.32627441  -2.92078131  -5.72621079
317   0.03727387   0.03727387   0.06881829   0.05217273  -5.32598693  -2.92078131  -5.72621079
318   0.03727387   0.03727387   0.06881601   0.05217273  -5.32569968  -2.92078131  -5.72621079
319   0.03727387   0.03727387   0.06881374   0.05217273  -5.32541265  -2.92078131  -5.72621079
320   0.03727387   0.03727387   0.06881147   0.05217273  -5.32512584  -2.92078131  -5.72621079
321   0.03727387   0.03727387   0.06880920   0.05217273  -5.32483925  -2.92078131  -5.72621079
322   0.03727387   0.03727387   0.06880693   0.05217273  -5.32455286  -2.92078131  -5.72621079
323   0.03727387   0.03727387   0.06880466   0.05217273  -5.32426667  -2.92078131  -5.72621079
324   0.03727387   0.03727387   0.06880240   0.05217273  -5.32398068  -2.92078131  -5.72621079
325   0.03727387   0.03727387   0.06880013   0.05217273  -5.32369489  -2.92078131  -5.72621079
326   0.03727387   0.03727387   0.06879787   0.05217273  -5.32340927  -2.92078131  -5.72621079
327   0.03727387   0.03727387   0.06879561   0.05217273  -5.32312385  -2.92078131  -5.72621079
328   0.03727387   0.03727387   0.06879335   0.05217273  -5.32283860  -2.92078131  -5.72621079
329   0.03727387   0.03727387   0.06879109   0.05217273  -5.32255352  -2.92078131  -5.72621079
330   0.03727387   0.03727387   0.06878884   0.05217273  -5.32226861  -2.92078131  -5.72621079
331   0.03727387   0.03727387   0.06878658   0.05217273  -5.32198387  -2.92078131  -5.72621079
332   0.03727387   0.03727387   0.06878433   0.05217273  -5.32169928  -2.92078131  -5.72621079
333   0.03727387   0.03727387   0.06878208   0.05217273  -5.32141486  -2.92078131  -5.72621079
334   0.03727387   0.03727387   0.06877982   0.05217273  -5.32113059  -2.92078131  -5.72621079
335   0.03727387   0.03727387   0.06877757   0.05217273  -5.32084646  -2.92078131  -5.72621079
336   0.03727387   0.03727387   0.06877533   0.05217273  -5.32056249  -2.92078131  -5.72621079
337   0.03727387   0.03727387   0.06877308   0.05217273  -5.32027865  -2.92078131  -5.72621079
338   0.03727387   0.03727387   0.06877083   0.05217273  -5.31999496  -2.92078131  -5.72621079
339   0.03727387   0.03727387   0.06876859   0.05217273  -5.31971140  -2.92078131  -5.72621079
340   0.03727387   0.03727387   0.06876634   0.05217273  -5.31942798  -2.92078131  -5.72621079
341   0.03727387   0.03727387   0.06876410   0.05217273  -5.31914469  -2.92078131  -5.72621079
342   0.03727387   0.03727387   0.06876186   0.05217273  -5.31886152  -2.92078131  -5.72621079
343   0.03727387   0.03727387   0.06875962   0.05217273  -5.31857849  -2.92078131  -5.72621079
344   0.03727387   0.03727387   0.06875738   0.05217273  -5.31829557  -2.92078131  -5.72621079
345   0.03727387   0.03727387   0.06875514   0.05217273  -5.31801277  -2.92078131  -5.72621079
346   0.03727387   0.03727387   0.06875290   0.05217273  -5.31773009  -2.92078131  -5.72621079
347   0.03727387   0.03727387   0.06875067   0.05217273  -5.31744752  -2.92078131  -5.72621079
348   0.03727387   0.03727387   0.06874843   0.05217273  -5.31716507  -2.92078131  -5.72621079
349   0.03727387   0.03727387   0.06874620   0.05217273  -5.31688273  -2.92078131  -5.72621079
350   0.03727387   0.03727387   0.06874396   0.05217273  -5.31660049  -2.92078131  -5.72621079
351   0.03727387   0.03727387   0.06874173   0.05217273  -5.31631836  -2.92078131  -5.72621079
352   0.03727387   0.03727387   0.06873950   0.05217273  -5.31603634  -2.92078131  -5.72621079
353   0.03727387   0.03727387   0.06873727   0.05217273  -5.31575442  -2.92078131  -5.72621079
354   0.03727387   0.03727387   0.06873504   0.05217273  -5.31547259  -2.92078131  -5.72621079
355   0.03727387   0.03727387   0.06873281   0.05217273  -5.31519087  -2.92078131  -5.72621079
356   0.03727387   0.03727387   0.06873058   0.05217273  -5.31490924  -2.92078131  -5.72621079
357   0.03727387   0.03727387   0.06872835   0.05217273  -5.31462771  -2.92078131  -5.72621079
358   0.03727387   0.03727387   0.06872612   0.05217273  -5.31434626  -2.92078131  -5.72621079
359   0.03727387   0.03727387   0.06872390   0.05217273  -5.31406491  -2.92078131  -5.72621079
360   0.03727387   0.03727387   0.06872167   0.05217273  -5.31378365  -2.92078131  -5.72621079
361   0.03727387   0.03727387   0.06871945   0.05217273  -5.31350248  -2.92078131  -5.72621079
362   0.03727387   0.03727387   0.06871722   0.05217273  -5.31322140  -2.92078131  -5.72621079
363   0.03727387   0.03727387   0.06871500   0.05217273  -5.31294040  -2.92078131  -5.72621079
364   0.03727387   0.03727387   0.06871278   0.05217273  -5.31265948  -2.92078131  -5.72621079
365   0.03727387   0.03727387   0.06871056   0.05217273  -5.31237865  -2.92078131  -5.72621079
366   0.03727387   0.03727387   0.06870834   0.05217273  -5.31209790  -2.92078131  -5.72621079
367   0.03727387   0.03727387   0.06870612   0.05217273  -5.31181723  -2.92078131  -5.72621079
368   0.03727387   0.03727387   0.06870390   0.05217273  -5.31153663  -2.92078131  -5.72621079
369   0.03727387   0.03727387   0.06870168   0.05217273  -5.31125612  -2.92078131  -5.72621079
370   0.03727387   0.03727387   0.06869946   0.05217273  -5.31097568  -2.92078131  -5.72621079
371   0.03727387   0.03727387   0.06869724   0.05217273  -5.31069532  -2.92078131  -5.72621079
372   0.03727387   0.03727387   0.06869502   0.05217273  -5.31041503  -2.92078131  -5.72621079
373   0.03727387   0.03727387   0.06869281   0.05217273  -5.31013481  -2.92078131  -5.72621079
374   0.03727387   0.03727387   0.06869059   0.05217273  -5.30985467  -2.92078131  -5.72621079
375   0.03727387   0.03727387   0.06868838   0.05217273  -5.30957460  -2.92078131  -5.72621079
376   0.03727387   0.03727387   0.06868616   0.05217273  -5.30929460  -2.92078131  -5.72621079
377   0.03727387   0.03727387   0.06868395   0.05217273  -5.30901467  -2.92078131  -5.72621079
378   0.03727387   0.03727387   0.06868174   0.05217273  -5.30873480  -2.92078131  -5.72621079
379   0.03727387   0.03727387   0.06867953   0.05217273  -5.30845501  -2.92078131  -5.72621079
380   0.03727387   0.03727387   0.06867731   0.05217273  -5.30817528  -2.92078131  -5.72621079
381   0.03727387   0.03727387   0.06867510   0.05217273  -5.30789562  -2.92078131  -5.72621079
382   0.03727387   0.03727387   0.06867289   0.05217273  -5.30761603  -2.92078131  -5.72621079
383   0.03727387   0.03727387   0.06867068   0.05217273  -5.30733650  -2.92078131  -5.72621079
384   0.03727387   0.03727387   0.06866847   0.05217273  -5.30705703  -2.92078131  -5.72621079
385   0.03727387   0.03727387   0.06866626   0.05217273  -5.30677763  -2.92078131  -5.72621079
386   0.03727387   0.03727387   0.06866406   0.05217273  -5.30649829  -2.92078131  -5.72621079
387   0.03727387   0.03727387   0.06866185   0.05217273  -5.30621901  -2.92078131  -5.72621079
388   0.03727387   0.03727387   0.06865964   0.05217273  -5.30593979  -2.92078131  -5.72621079
389   0.03727387   0.03727387   0.06865743   0.05217273  -5.30566064  -2.92078131  -5.72621079
390   0.03727387   0.03727387   0.06865523   0.05217273  -5.30538154  -2.92078131  -5.72621079
391   0.03727387   0.03727387   0.06865302   0.05217273  -5.30510251  -2.92078131  -5.72621079
392   0.03727387   0.03727387   0.06865082   0.05217273  -5.30482353  -2.92078131  -5.72621079
393   0.03727387   0.03727387   0.06864861   0.05217273  -5.30454462  -2.92078131  -5.72621079
394   0.03727387   0.03727387   0.06864641   0.05217273  -5.30426576  -2.92078131  -5.72621079
395   0.03727387   0.03727387   0.06864421   0.05217273  -5.30398696  -2.92078131  -5.72621079
396   0.03727387   0.03727387   0.06864200   0.05217273  -5.30370821  -2.92078131  -5.72621079
397   0.03727387   0.03727387   0.06863980   0.05217273  -5.30342953  -2.92078131  -5.72621079
398   0.03727387   0.03727387   0.06863760   0.05217273  -5.30315090  -2.92078131  -5.72621079
399   0.03727387   0.03727387   0.06863540   0.05217273  -5.30287232  -2.92078131  -5.72621079
400   0.03727387   0.03727387   0.06863320   0.05217273  -5.30259380  -2.92078131  -5.72621079
401   0.03727387   0.03727387   0.06863100   0.05217273  -5.30231534  -2.92078131  -5.72621079
402   0.03727387   0.03727387   0.06862880   0.05217273  -5.30203693  -2.92078131  -5.72621079
403   0.03727387   0.03727387   0.06862660   0.05217273  -5.30175858  -2.92078131  -5.72621079
404   0.03727387   0.03727387   0.06862440   0.05217273  -5.30148028  -2.92078131  -5.72621079
405   0.03727387   0.03727387   0.06862220   0.05217273  -5.30120203  -2.92078131  -5.72621079
406   0.03727387   0.03727387   0.06862000   0.05217273  -5.30092383  -2.92078131  -5.72621079
407   0.03727387   0.03727387   0.06861780   0.05217273  -5.30064569  -2.92078131  -5.72621079
408   0.03727387   0.03727387   0.06861561   0.05217273  -5.30036760  -2.92078131  -5.72621079
409   0.03727387   0.03727387   0.06861341   0.05217273  -5.30008957  -2.92078131  -5.72621079
410   0.03727387   0.03727387   0.06861122   0.05217273  -5.29981158  -2.92078131  -5.72621079
411   0.03727387   0.03727387   0.06860902   0.05217273  -5.29953365  -2.92078131  -5.72621079
412   0.03727387   0.03727387   0.06860683   0.05217273  -5.29925577  -2.92078131  -5.72621079
413   0.03727387   0.03727387   0.06860463   0.05217273  -5.29897794  -2.92078131  -5.72621079
414   0.03727387   0.03727387   0.06860244   0.05217273  -5.29870016  -2.92078131  -5.72621079
415   0.03727387   0.03727387   0.06860024   0.05217273  -5.29842243  -2.92078131  -5.72621079
416   0.03727387   0.03727387   0.06859805   0.05217273  -5.29814475  -2.92078131  -5.72621079
417   0.03727387   0.03727387   0.06859586   0.05217273  -5.29786713  -2.92078131  -5.72621079
418   0.03727387   0.03727387   0.06859367   0.05217273  -5.29758955  -2.92078131  -5.72621079
419   0.03727387   0.03727387   0.06859147   0.05217273  -5.29731202  -2.92078131  -5.72621079
420   0.03727387   0.03727387   0.06858928   0.05217273  -5.29703454  -2.92078131  -5.72621079
421   0.03727387   0.03727387   0.06858709   0.05217273  -5.29675711  -2.92078131  -5.72621079
422   0.03727387   0.03727387   0.06858490   0.05217273  -5.29647973  -2.92078131  -5.72621079
423   0.03727387   0.03727387   0.06858271   0.05217273  -5.29620240  -2.92078131  -5.72621079
424   0.03727387   0.03727387   0.06858052   0.05217273  -5.29592512  -2.92078131  -5.72621079
425   0.03727387   0.03727387   0.06857833   0.05217273  -5.29564788  -2.92078131  -5.72621079
426   0.03727387   0.03727387   0.06857615   0.05217273  -5.29537070  -2.92078131  -5.72621079
427   0.03727387   0.03727387   0.06857396   0.05217273  -5.29509356  -2.92078131  -5.72621079
428   0.03727387   0.03727387   0.06857177   0.05217273  -5.29481647  -2.92078131  -5.72621079
429   0.03727387   0.03727387   0.06856958   0.05217273  -5.29453942  -2.92078131  -5.72621079
430   0.03727387   0.03727387   0.06856740   0.05217273  -5.29426243  -2.92078131  -5.72621079
431   0.03727387   0.03727387   0.06856521   0.05217273  -5.29398548  -2.92078131  -5.72621079
432   0.03727387   0.03727387   0.06856302   0.05217273  -5.29370858  -2.92078131  -5.72621079
433   0.03727387   0.03727387   0.06856084   0.05217273  -5.29343173  -2.92078131  -5.72621079
434   0.03727387   0.03727387   0.06855865   0.05217273  -5.29315492  -2.92078131  -5.72621079
435   0.03727387   0.03727387   0.06855647   0.05217273  -5.29287816  -2.92078131  -5.72621079
436   0.03727387   0.03727387   0.06855429   0.05217273  -5.29260145  -2.92078131  -5.72621079
437   0.03727387   0.03727387   0.06855210   0.05217273  -5.29232479  -2.92078131  -5.72621079
438   0.03727387   0.03727387   0.06854992   0.05217273  -5.29204817  -2.92078131  -5.72621079
439   0.03727387   0.03727387   0.06854774   0.05217273  -5.29177159  -2.92078131  -5.72621079
440   0.03727387   0.03727387   0.06854555   0.05217273  -5.29149507  -2.92078131  -5.72621079
441   0.03727387   0.03727387   0.06854337   0.05217273  -5.29121859  -2.92078131  -5.72621079
442   0.03727387   0.03727387   0.06854119   0.05217273  -5.29094215  -2.92078131  -5.72621079
443   0.03727387   0.03727387   0.06853901   0.05217273  -5.29066577  -2.92078131  -5.72621079
444   0.03727387   0.03727387   0.06853683   0.05217273  -5.29038942  -2.92078131  -5.72621079
445   0.03727387   0.03727387   0.06853465   0.05217273  -5.29011313  -2.92078131  -5.72621079
446   0.03727387   0.03727387   0.06853247   0.05217273  -5.28983688  -2.92078131  -5.72621079
447   0.03727387   0.03727387   0.06853029   0.05217273  -5.28956067  -2.92078131  -5.72621079
448   0.03727387   0.03727387   0.06852811   0.05217273  -5.28928451  -2.92078131  -5.72621079
449   0.03727387   0.03727387   0.06852593   0.05217273  -5.28900840  -2.92078131  -5.72621079
450   0.03727387   0.03727387   0.06852375   0.05217273  -5.28873233  -2.92078131  -5.72621079
451   0.03727387   0.03727387   0.06852158   0.05217273  -5.28845630  -2.92078131  -5.72621079
452   0.03727387   0.03727387   0.06851940   0.05217273  -5.28818032  -2.92078131  -5.72621079
453   0.03727387   0.03727387   0.06851722   0.05217273  -5.28790439  -2.92078131  -5.72621079
454   0.03727387   0.03727387   0.06851505   0.05217273  -5.28762850  -2.92078131  -5.72621079
455   0.03727387   0.03727387   0.06851287   0.05217273  -5.28735266  -2.92078131  -5.72621079
456   0.03727387   0.03727387   0.06851070   0.05217273  -5.28707686  -2.92078131  -5.72621079
457   0.03727387   0.03727387   0.06850852   0.05217273  -5.28680111  -2.92078131  -5.72621079
458   0.03727387   0.03727387   0.06850635   0.05217273  -5.28652540  -2.92078131  -5.72621079
459   0.03727387   0.03727387   0.06850417   0.05217273  -5.28624973  -2.92078131  -5.72621079
460   0.03727387   0.03727387   0.06850200   0.05217273  -5.28597411  -2.92078131  -5.72621079
461   0.03727387   0.03727387   0.06849982   0.05217273  -5.28569854  -2.92078131  -5.72621079
462   0.03727387   0.03727387   0.06849765   0.05217273  -5.28542301  -2.92078131  -5.72621079
463   0.03727387   0.03727387   0.06849548   0.05217273  -5.28514752  -2.92078131  -5.72621079
464   0.03727387   0.03727387   0.06849331   0.05217273  -5.28487208  -2.92078131  -5.72621079
465   0.03727387   0.03727387   0.06849114   0.05217273  -5.28459668  -2.92078131  -5.72621079
466   0.03727387   0.03727387   0.06848896   0.05217273  -5.28432133  -2.92078131  -5.72621079
467   0.03727387   0.03727387   0.06848679   0.05217273  -5.28404602  -2.92078131  -5.72621079
468   0.03727387   0.03727387   0.06848462   0.05217273  -5.28377075  -2.92078131  -5.72621079
469   0.03727387   0.03727387   0.06848245   0.05217273  -5.28349553  -2.92078131  -5.72621079
470   0.03727387   0.03727387   0.06848028   0.05217273  -5.28322035  -2.92078131  -5.72621079
471   0.03727387   0.03727387   0.06847811   0.05217273  -5.28294522  -2.92078131  -5.72621079
472   0.03727387   0.03727387   0.06847595   0.05217273  -5.28267013  -2.92078131  -5.72621079
473   0.03727387   0.03727387   0.06847378   0.05217273  -5.28239509  -2.92078131  -5.72621079
474   0.03727387   0.03727387   0.06847161   0.05217273  -5.28212009  -2.92078131  -5.72621079
475   0.03727387   0.03727387   0.06846944   0.05217273  -5.28184513  -2.92078131  -5.72621079
476   0.03727387   0.03727387   0.06846728   0.05217273  -5.28157021  -2.92078131  -5.72621079
477   0.03727387   0.03727387   0.06846511   0.05217273  -5.28129534  -2.92078131  -5.72621079
478   0.03727387   0.03727387   0.06846294   0.05217273  -5.28102052  -2.92078131  -5.72621079
479   0.03727387   0.03727387   0.06846078   0.05217273  -5.28074574  -2.92078131  -5.72621079
480   0.03727387   0.03727387   0.06845861   0.05217273  -5.28047100  -2.92078131  -5.72621079
481   0.03727387   0.03727387   0.06845645   0.05217273  -5.28019630  -2.92078131  -5.72621079
482   0.03727387   0.03727387   0.06845428   0.05217273  -5.27992165  -2.92078131  -5.72621079
483   0.03727387   0.03727387   0.06845212   0.05217273  -5.27964704  -2.92078131  -5.72621079
484   0.03727387   0.03727387   0.06844995   0.05217273  -5.27937248  -2.92078131  -5.72621079
485   0.03727387   0.03727387   0.06844779   0.05217273  -5.27909796  -2.92078131  -5.72621079
486   0.03727387   0.03727387   0.06844563   0.05217273  -5.27882348  -2.92078131  -5.72621079
487   0.03727387   0.03727387   0.06844346   0.05217273  -5.27854905  -2.92078131  -5.72621079
488   0.03727387   0.03727387   0.06844130   0.05217273  -5.27827466  -2.92078131  -5.72621079
489   0.03727387   0.03727387   0.06843914   0.05217273  -5.27800031  -2.92078131  -5.72621079
490   0.03727387   0.03727387   0.06843698   0.05217273  -5.27772601  -2.92078131  -5.72621079
491   0.03727387   0.03727387   0.06843482   0.05217273  -5.27745175  -2.92078131  -5.72621079
492   0.03727387   0.03727387   0.06843266   0.05217273  -5.27717753  -2.92078131  -5.72621079
493   0.03727387   0.03727387   0.06843050   0.05217273  -5.27690336  -2.92078131  -5.72621079
494   0.03727387   0.03727387   0.06842834   0.05217273  -5.27662923  -2.92078131  -5.72621079
495   0.03727387   0.03727387   0.06842618   0.05217273  -5.27635514  -2.92078131  -5.72621079
496   0.03727387   0.03727387   0.06842402   0.05217273  -5.27608110  -2.92078131  -5.72621079
497   0.03727387   0.03727387   0.06842186   0.05217273  -5.27580710  -2.92078131  -5.72621079
498   0.03727387   0.03727387   0.06841970   0.05217273  -5.27553314  -2.92078131  -5.72621079
499   0.03727387   0.03727387   0.06841755   0.05217273  -5.27525922  -2.92078131  -5.72621079
500   0.03727387   0.03727387   0.06841539   0.05217273  -5.27498535  -2.92078131  -5.72621079
501   0.03727387   0.03727387   0.06841323   0.05217273  -5.27471152  -2.92078131  -5.72621079
502   0.03727387   0.03727387   0.06841108   0.05217273  -5.27443774  -2.92078131  -5.72621079
503   0.03727387   0.03727387   0.06840892   0.05217273  -5.27416400  -2.92078131  -5.72621079
504   0.03727387   0.03727387   0.06840676   0.05217273  -5.27389030  -2.92078131  -5.72621079
505   0.03727387   0.03727387   0.06840461   0.05217273  -5.27361664  -2.92078131  -5.72621079
506   0.03727387   0.03727387   0.06840245   0.05217273  -5.27334303  -2.92078131  -5.72621079
507   0.03727387   0.03727387   0.06840030   0.05217273  -5.27306946  -2.92078131  -5.72621079
508   0.03727387   0.03727387   0.06839815   0.05217273  -5.27279593  -2.92078131  -5.72621079
509   0.03727387   0.03727387   0.06839599   0.05217273  -5.27252245  -2.92078131  -5.72621079
510   0.03727387   0.03727387   0.06839384   0.05217273  -5.27224901  -2.92078131  -5.72621079
511   0.03727387   0.03727387   0.06839169   0.05217273  -5.27197561  -2.92078131  -5.72621079
512   0.03727387   0.03727387   0.06838953   0.05217273  -5.27170226  -2.92078131  -5.72621079
513   0.03727387   0.03727387   0.06838738   0.05217273  -5.27142894  -2.92078131  -5.72621079
514   0.03727387   0.03727387   0.06838523   0.05217273  -5.27115567  -2.92078131  -5.72621079
515   0.03727387   0.03727387   0.06838308   0.05217273  -5.27088245  -2.92078131  -5.72621079
516   0.03727387   0.03727387   0.06838093   0.05217273  -5.27060926  -2.92078131  -5.72621079
517   0.03727387   0.03727387   0.06837878   0.05217273  -5.27033612  -2.92078131  -5.72621079
518   0.03727387   0.03727387   0.06837663   0.05217273  -5.27006303  -2.92078131  -5.72621079
519   0.03727387   0.03727387   0.06837448   0.05217273  -5.26978997  -2.92078131  -5.72621079
520   0.03727387   0.03727387   0.06837233   0.05217273  -5.26951696  -2.92078131  -5.72621079
521   0.03727387   0.03727387   0.06837018   0.05217273  -5.26924399  -2.92078131  -5.72621079
522   0.03727387   0.03727387   0.06836803   0.05217273  -5.26897106  -2.92078131  -5.72621079
523   0.03727387   0.03727387   0.06836589   0.05217273  -5.26869818  -2.92078131  -5.72621079
524   0.03727387   0.03727387   0.06836374   0.05217273  -5.26842534  -2.92078131  -5.72621079
525   0.03727387   0.03727387   0.06836159   0.05217273  -5.26815254  -2.92078131  -5.72621079
526   0.03727387   0.03727387   0.06835944   0.05217273  -5.26787978  -2.92078131  -5.72621079
527   0.03727387   0.03727387   0.06835730   0.05217273  -5.26760707  -2.92078131  -5.72621079
528   0.03727387   0.03727387   0.06835515   0.05217273  -5.26733440  -2.92078131  -5.72621079
529   0.03727387   0.03727387   0.06835301   0.05217273  -5.26706177  -2.92078131  -5.72621079
530   0.03727387   0.03727387   0.06835086   0.05217273  -5.26678919  -2.92078131  -5.72621079
531   0.03727387   0.03727387   0.06834872   0.05217273  -5.26651664  -2.92078131  -5.72621079
532   0.03727387   0.03727387   0.06834657   0.05217273  -5.26624414  -2.92078131  -5.72621079
533   0.03727387   0.03727387   0.06834443   0.05217273  -5.26597169  -2.92078131  -5.72621079
534   0.03727387   0.03727387   0.06834229   0.05217273  -5.26569927  -2.92078131  -5.72621079
535   0.03727387   0.03727387   0.06834014   0.05217273  -5.26542690  -2.92078131  -5.72621079
536   0.03727387   0.03727387   0.06833800   0.05217273  -5.26515457  -2.92078131  -5.72621079
537   0.03727387   0.03727387   0.06833586   0.05217273  -5.26488228  -2.92078131  -5.72621079
538   0.03727387   0.03727387   0.06833372   0.05217273  -5.26461004  -2.92078131  -5.72621079
539   0.03727387   0.03727387   0.06833157   0.05217273  -5.26433784  -2.92078131  -5.72621079
540   0.03727387   0.03727387   0.06832943   0.05217273  -5.26406568  -2.92078131  -5.72621079
541   0.03727387   0.03727387   0.06832729   0.05217273  -5.26379356  -2.92078131  -5.72621079
542   0.03727387   0.03727387   0.06832515   0.05217273  -5.26352149  -2.92078131  -5.72621079
543   0.03727387   0.03727387   0.06832301   0.05217273  -5.26324946  -2.92078131  -5.72621079
544   0.03727387   0.03727387   0.06832087   0.05217273  -5.26297747  -2.92078131  -5.72621079
545   0.03727387   0.03727387   0.06831873   0.05217273  -5.26270552  -2.92078131  -5.72621079
546   0.03727387   0.03727387   0.06831660   0.05217273  -5.26243362  -2.92078131  -5.72621079
547   0.03727387   0.03727387   0.06831446   0.05217273  -5.26216175  -2.92078131  -5.72621079
548   0.03727387   0.03727387   0.06831232   0.05217273  -5.26188994  -2.92078131  -5.72621079
549   0.03727387   0.03727387   0.06831018   0.05217273  -5.26161816  -2.92078131  -5.72621079
550   0.03727387   0.03727387   0.06830804   0.05217273  -5.26134642  -2.92078131  -5.72621079
551   0.03727387   0.03727387   0.06830591   0.05217273  -5.26107473  -2.92078131  -5.72621079
552   0.03727387   0.03727387   0.06830377   0.05217273  -5.26080308  -2.92078131  -5.72621079
553   0.03727387   0.03727387   0.06830164   0.05217273  -5.26053148  -2.92078131  -5.72621079
554   0.03727387   0.03727387   0.06829950   0.05217273  -5.26025991  -2.92078131  -5.72621079
555   0.03727387   0.03727387   0.06829737   0.05217273  -5.25998839  -2.92078131  -5.72621079
556   0.03727387   0.03727387   0.06829523   0.05217273  -5.25971691  -2.92078131  -5.72621079
557   0.03727387   0.03727387   0.06829310   0.05217273  -5.25944547  -2.92078131  -5.72621079
558   0.03727387   0.03727387   0.06829096   0.05217273  -5.25917408  -2.92078131  -5.72621079
559   0.03727387   0.03727387   0.06828883   0.05217273  -5.25890272  -2.92078131  -5.72621079
560   0.03727387   0.03727387   0.06828670   0.05217273  -5.25863141  -2.92078131  -5.72621079
561   0.03727387   0.03727387   0.06828456   0.05217273  -5.25836015  -2.92078131  -5.72621079
562   0.03727387   0.03727387   0.06828243   0.05217273  -5.25808892  -2.92078131  -5.72621079
563   0.03727387   0.03727387   0.06828030   0.05217273  -5.25781774  -2.92078131  -5.72621079
564   0.03727387   0.03727387   0.06827817   0.05217273  -5.25754660  -2.92078131  -5.72621079
565   0.03727387   0.03727387   0.06827604   0.05217273  -5.25727550  -2.92078131  -5.72621079
566   0.03727387   0.03727387   0.06827391   0.05217273  -5.25700444  -2.92078131  -5.72621079
567   0.03727387   0.03727387   0.06827178   0.05217273  -5.25673343  -2.92078131  -5.72621079
568   0.03727387   0.03727387   0.06826965   0.05217273  -5.25646246  -2.92078131  -5.72621079
569   0.03727387   0.03727387   0.06826752   0.05217273  -5.25619153  -2.92078131  -5.72621079
570   0.03727387   0.03727387   0.06826539   0.05217273  -5.25592064  -2.92078131  -5.72621079
571   0.03727387   0.03727387   0.06826326   0.05217273  -5.25564980  -2.92078131  -5.72621079
572   0.03727387   0.03727387   0.06826113   0.05217273  -5.25537899  -2.92078131  -5.72621079
573   0.03727387   0.03727387   0.06825900   0.05217273  -5.25510823  -2.92078131  -5.72621079
574   0.03727387   0.03727387   0.06825688   0.05217273  -5.25483751  -2.92078131  -5.72621079
575   0.03727387   0.03727387   0.06825475   0.05217273  -5.25456684  -2.92078131  -5.72621079
576   0.03727387   0.03727387   0.06825262   0.05217273  -5.25429620  -2.92078131  -5.72621079
577   0.03727387   0.03727387   0.06825050   0.05217273  -5.25402561  -2.92078131  -5.72621079
578   0.03727387   0.03727387   0.06824837   0.05217273  -5.25375506  -2.92078131  -5.72621079
579   0.03727387   0.03727387   0.06824625   0.05217273  -5.25348456  -2.92078131  -5.72621079
580   0.03727387   0.03727387   0.06824412   0.05217273  -5.25321409  -2.92078131  -5.72621079
581   0.03727387   0.03727387   0.06824200   0.05217273  -5.25294367  -2.92078131  -5.72621079
582   0.03727387   0.03727387   0.06823987   0.05217273  -5.25267329  -2.92078131  -5.72621079
583   0.03727387   0.03727387   0.06823775   0.05217273  -5.25240295  -2.92078131  -5.72621079
584   0.03727387   0.03727387   0.06823562   0.05217273  -5.25213266  -2.92078131  -5.72621079
585   0.03727387   0.03727387   0.06823350   0.05217273  -5.25186240  -2.92078131  -5.72621079
586   0.03727387   0.03727387   0.06823138   0.05217273  -5.25159219  -2.92078131  -5.72621079
587   0.03727387   0.03727387   0.06822926   0.05217273  -5.25132202  -2.92078131  -5.72621079
588   0.03727387   0.03727387   0.06822713   0.05217273  -5.25105189  -2.92078131  -5.72621079
589   0.03727387   0.03727387   0.06822501   0.05217273  -5.25078181  -2.92078131  -5.72621079
590   0.03727387   0.03727387   0.06822289   0.05217273  -5.25051176  -2.92078131  -5.72621079
591   0.03727387   0.03727387   0.06822077   0.05217273  -5.25024176  -2.92078131  -5.72621079
592   0.03727387   0.03727387   0.06821865   0.05217273  -5.24997180  -2.92078131  -5.72621079
593   0.03727387   0.03727387   0.06821653   0.05217273  -5.24970189  -2.92078131  -5.72621079
594   0.03727387   0.03727387   0.06821441   0.05217273  -5.24943201  -2.92078131  -5.72621079
595   0.03727387   0.03727387   0.06821229   0.05217273  -5.24916218  -2.92078131  -5.72621079
596   0.03727387   0.03727387   0.06821017   0.05217273  -5.24889239  -2.92078131  -5.72621079
597   0.03727387   0.03727387   0.06820806   0.05217273  -5.24862264  -2.92078131  -5.72621079
598   0.03727387   0.03727387   0.06820594   0.05217273  -5.24835293  -2.92078131  -5.72621079
599   0.03727387   0.03727387   0.06820382   0.05217273  -5.24808327  -2.92078131  -5.72621079
600   0.03727387   0.03727387   0.06820170   0.05217273  -5.24781365  -2.92078131  -5.72621079
601   0.03727387   0.03727387   0.06819959   0.05217273  -5.24754407  -2.92078131  -5.72621079
602   0.03727387   0.03727387   0.06819747   0.05217273  -5.24727453  -2.92078131  -5.72621079
603   0.03727387   0.03727387   0.06819535   0.05217273  -5.24700503  -2.92078131  -5.72621079
604   0.03727387   0.03727387   0.06819324   0.05217273  -5.24673558  -2.92078131  -5.72621079
605   0.03727387   0.03727387   0.06819112   0.05217273  -5.24646616  -2.92078131  -5.72621079
606   0.03727387   0.03727387   0.06818901   0.05217273  -5.24619679  -2.92078131  -5.72621079
607   0.03727387   0.03727387   0.06818689   0.05217273  -5.24592747  -2.92078131  -5.72621079
608   0.03727387   0.03727387   0.06818478   0.05217273  -5.24565818  -2.92078131  -5.72621079
609   0.03727387   0.03727387   0.06818267   0.05217273  -5.24538893  -2.92078131  -5.72621079
610   0.03727387   0.03727387   0.06818055   0.05217273  -5.24511973  -2.92078131  -5.72621079
611   0.03727387   0.03727387   0.06817844   0.05217273  -5.24485057  -2.92078131  -5.72621079
612   0.03727387   0.03727387   0.06817633   0.05217273  -5.24458145  -2.92078131  -5.72621079
613   0.03727387   0.03727387   0.06817422   0.05217273  -5.24431238  -2.92078131  -5.72621079
614   0.03727387   0.03727387   0.06817210   0.05217273  -5.24404334  -2.92078131  -5.72621079
615   0.03727387   0.03727387   0.06816999   0.05217273  -5.24377435  -2.92078131  -5.72621079
616   0.03727387   0.03727387   0.06816788   0.05217273  -5.24350540  -2.92078131  -5.72621079
617   0.03727387   0.03727387   0.06816577   0.05217273  -5.24323649  -2.92078131  -5.72621079
618   0.03727387   0.03727387   0.06816366   0.05217273  -5.24296762  -2.92078131  -5.72621079
619   0.03727387   0.03727387   0.06816155   0.05217273  -5.24269880  -2.92078131  -5.72621079
620   0.03727387   0.03727387   0.06815944   0.05217273  -5.24243001  -2.92078131  -5.72621079
621   0.03727387   0.03727387   0.06815733   0.05217273  -5.24216127  -2.92078131  -5.72621079
622   0.03727387   0.03727387   0.06815523   0.05217273  -5.24189257  -2.92078131  -5.72621079
623   0.03727387   0.03727387   0.06815312   0.05217273  -5.24162392  -2.92078131  -5.72621079
624   0.03727387   0.03727387   0.06815101   0.05217273  -5.24135530  -2.92078131  -5.72621079
625   0.03727387   0.03727387   0.06814890   0.05217273  -5.24108673  -2.92078131  -5.72621079
626   0.03727387   0.03727387   0.06814680   0.05217273  -5.24081820  -2.92078131  -5.72621079
627   0.03727387   0.03727387   0.06814469   0.05217273  -5.24054971  -2.92078131  -5.72621079
628   0.03727387   0.03727387   0.06814258   0.05217273  -5.24028126  -2.92078131  -5.72621079
629   0.03727387   0.03727387   0.06814048   0.05217273  -5.24001285  -2.92078131  -5.72621079
630   0.03727387   0.03727387   0.06813837   0.05217273  -5.23974449  -2.92078131  -5.72621079
631   0.03727387   0.03727387   0.06813627   0.05217273  -5.23947616  -2.92078131  -5.72621079
632   0.03727387   0.03727387   0.06813416   0.05217273  -5.23920788  -2.92078131  -5.72621079
633   0.03727387   0.03727387   0.06813206   0.05217273  -5.23893964  -2.92078131  -5.72621079
634   0.03727387   0.03727387   0.06812996   0.05217273  -5.23867145  -2.92078131  -5.72621079
635   0.03727387   0.03727387   0.06812785   0.05217273  -5.23840329  -2.92078131  -5.72621079
636   0.03727387   0.03727387   0.06812575   0.05217273  -5.23813518  -2.92078131  -5.72621079
637   0.03727387   0.03727387   0.06812365   0.05217273  -5.23786711  -2.92078131  -5.72621079
638   0.03727387   0.03727387   0.06812154   0.05217273  -5.23759908  -2.92078131  -5.72621079
639   0.03727387   0.03727387   0.06811944   0.05217273  -5.23733109  -2.92078131  -5.72621079
640   0.03727387   0.03727387   0.06811734   0.05217273  -5.23706314  -2.92078131  -5.72621079
641   0.03727387   0.03727387   0.06811524   0.05217273  -5.23679524  -2.92078131  -5.72621079
642   0.03727387   0.03727387   0.06811314   0.05217273  -5.23652737  -2.92078131  -5.72621079
643   0.03727387   0.03727387   0.06811104   0.05217273  -5.23625955  -2.92078131  -5.72621079
644   0.03727387   0.03727387   0.06810894   0.05217273  -5.23599177  -2.92078131  -5.72621079
645   0.03727387   0.03727387   0.06810684   0.05217273  -5.23572404  -2.92078131  -5.72621079
646   0.03727387   0.03727387   0.06810474   0.05217273  -5.23545634  -2.92078131  -5.72621079
647   0.03727387   0.03727387   0.06810264   0.05217273  -5.23518868  -2.92078131  -5.72621079
648   0.03727387   0.03727387   0.06810054   0.05217273  -5.23492107  -2.92078131  -5.72621079
649   0.03727387   0.03727387   0.06809845   0.05217273  -5.23465350  -2.92078131  -5.72621079
650   0.03727387   0.03727387   0.06809635   0.05217273  -5.23438597  -2.92078131  -5.72621079
651   0.03727387   0.03727387   0.06809425   0.05217273  -5.23411848  -2.92078131  -5.72621079
652   0.03727387   0.03727387   0.06809216   0.05217273  -5.23385104  -2.92078131  -5.72621079
653   0.03727387   0.03727387   0.06809006   0.05217273  -5.23358363  -2.92078131  -5.72621079
654   0.03727387   0.03727387   0.06808796   0.05217273  -5.23331627  -2.92078131  -5.72621079
655   0.03727387   0.03727387   0.06808587   0.05217273  -5.23304895  -2.92078131  -5.72621079
656   0.03727387   0.03727387   0.06808377   0.05217273  -5.23278167  -2.92078131  -5.72621079
657   0.03727387   0.03727387   0.06808168   0.05217273  -5.23251443  -2.92078131  -5.72621079
658   0.03727387   0.03727387   0.06807958   0.05217273  -5.23224724  -2.92078131  -5.72621079
659   0.03727387   0.03727387   0.06807749   0.05217273  -5.23198008  -2.92078131  -5.72621079
660   0.03727387   0.03727387   0.06807540   0.05217273  -5.23171297  -2.92078131  -5.72621079
661   0.03727387   0.03727387   0.06807330   0.05217273  -5.23144590  -2.92078131  -5.72621079
662   0.03727387   0.03727387   0.06807121   0.05217273  -5.23117887  -2.92078131  -5.72621079
663   0.03727387   0.03727387   0.06806912   0.05217273  -5.23091188  -2.92078131  -5.72621079
664   0.03727387   0.03727387   0.06806703   0.05217273  -5.23064494  -2.92078131  -5.72621079
665   0.03727387   0.03727387   0.06806494   0.05217273  -5.23037803  -2.92078131  -5.72621079
666   0.03727387   0.03727387   0.06806284   0.05217273  -5.23011117  -2.92078131  -5.72621079
667   0.03727387   0.03727387   0.06806075   0.05217273  -5.22984435  -2.92078131  -5.72621079
668   0.03727387   0.03727387   0.06805866   0.05217273  -5.22957757  -2.92078131  -5.72621079
669   0.03727387   0.03727387   0.06805657   0.05217273  -5.22931083  -2.92078131  -5.72621079
670   0.03727387   0.03727387   0.06805448   0.05217273  -5.22904413  -2.92078131  -5.72621079
671   0.03727387   0.03727387   0.06805239   0.05217273  -5.22877748  -2.92078131  -5.72621079
672   0.03727387   0.03727387   0.06805031   0.05217273  -5.22851086  -2.92078131  -5.72621079
673   0.03727387   0.03727387   0.06804822   0.05217273  -5.22824429  -2.92078131  -5.72621079
674   0.03727387   0.03727387   0.06804613   0.05217273  -5.22797776  -2.92078131  -5.72621079
675   0.03727387   0.03727387   0.06804404   0.05217273  -5.22771127  -2.92078131  -5.72621079
676   0.03727387   0.03727387   0.06804195   0.05217273  -5.22744482  -2.92078131  -5.72621079
677   0.03727387   0.03727387   0.06803987   0.05217273  -5.22717842  -2.92078131  -5.72621079
678   0.03727387   0.03727387   0.06803778   0.05217273  -5.22691205  -2.92078131  -5.72621079
679   0.03727387   0.03727387   0.06803569   0.05217273  -5.22664573  -2.92078131  -5.72621079
680   0.03727387   0.03727387   0.06803361   0.05217273  -5.22637945  -2.92078131  -5.72621079
681   0.03727387   0.03727387   0.06803152   0.05217273  -5.22611321  -2.92078131  -5.72621079
682   0.03727387   0.03727387   0.06802944   0.05217273  -5.22584701  -2.92078131  -5.72621079
683   0.03727387   0.03727387   0.06802735   0.05217273  -5.22558085  -2.92078131  -5.72621079
684   0.03727387   0.03727387   0.06802527   0.05217273  -5.22531473  -2.92078131  -5.72621079
685   0.03727387   0.03727387   0.06802319   0.05217273  -5.22504866  -2.92078131  -5.72621079
686   0.03727387   0.03727387   0.06802110   0.05217273  -5.22478263  -2.92078131  -5.72621079
687   0.03727387   0.03727387   0.06801902   0.05217273  -5.22451664  -2.92078131  -5.72621079
688   0.03727387   0.03727387   0.06801694   0.05217273  -5.22425069  -2.92078131  -5.72621079
689   0.03727387   0.03727387   0.06801485   0.05217273  -5.22398478  -2.92078131  -5.72621079
690   0.03727387   0.03727387   0.06801277   0.05217273  -5.22371891  -2.92078131  -5.72621079
691   0.03727387   0.03727387   0.06801069   0.05217273  -5.22345308  -2.92078131  -5.72621079
692   0.03727387   0.03727387   0.06800861   0.05217273  -5.22318730  -2.92078131  -5.72621079
693   0.03727387   0.03727387   0.06800653   0.05217273  -5.22292156  -2.92078131  -5.72621079
694   0.03727387   0.03727387   0.06800445   0.05217273  -5.22265586  -2.92078131  -5.72621079
695   0.03727387   0.03727387   0.06800237   0.05217273  -5.22239020  -2.92078131  -5.72621079
696   0.03727387   0.03727387   0.06800029   0.05217273  -5.22212458  -2.92078131  -5.72621079
697   0.03727387   0.03727387   0.06799821   0.05217273  -5.22185900  -2.92078131  -5.72621079
698   0.03727387   0.03727387   0.06799613   0.05217273  -5.22159346  -2.92078131  -5.72621079
699   0.03727387   0.03727387   0.06799405   0.05217273  -5.22132797  -2.92078131  -5.72621079
700   0.03727387   0.03727387   0.06799198   0.05217273  -5.22106251  -2.92078131  -5.72621079
701   0.03727387   0.03727387   0.06798990   0.05217273  -5.22079710  -2.92078131  -5.72621079
702   0.03727387   0.03727387   0.06798782   0.05217273  -5.22053173  -2.92078131  -5.72621079
703   0.03727387   0.03727387   0.06798574   0.05217273  -5.22026640  -2.92078131  -5.72621079
704   0.03727387   0.03727387   0.06798367   0.05217273  -5.22000111  -2.92078131  -5.72621079
705   0.03727387   0.03727387   0.06798159   0.05217273  -5.21973587  -2.92078131  -5.72621079
706   0.03727387   0.03727387   0.06797952   0.05217273  -5.21947066  -2.92078131  -5.72621079
707   0.03727387   0.03727387   0.06797744   0.05217273  -5.21920550  -2.92078131  -5.72621079
708   0.03727387   0.03727387   0.06797537   0.05217273  -5.21894038  -2.92078131  -5.72621079
709   0.03727387   0.03727387   0.06797329   0.05217273  -5.21867529  -2.92078131  -5.72621079
710   0.03727387   0.03727387   0.06797122   0.05217273  -5.21841025  -2.92078131  -5.72621079
711   0.03727387   0.03727387   0.06796914   0.05217273  -5.21814525  -2.92078131  -5.72621079
712   0.03727387   0.03727387   0.06796707   0.05217273  -5.21788030  -2.92078131  -5.72621079
713   0.03727387   0.03727387   0.06796500   0.05217273  -5.21761538  -2.92078131  -5.72621079
714   0.03727387   0.03727387   0.06796292   0.05217273  -5.21735051  -2.92078131  -5.72621079
715   0.03727387   0.03727387   0.06796085   0.05217273  -5.21708567  -2.92078131  -5.72621079
716   0.03727387   0.03727387   0.06795878   0.05217273  -5.21682088  -2.92078131  -5.72621079
717   0.03727387   0.03727387   0.06795671   0.05217273  -5.21655613  -2.92078131  -5.72621079
718   0.03727387   0.03727387   0.06795464   0.05217273  -5.21629142  -2.92078131  -5.72621079
719   0.03727387   0.03727387   0.06795257   0.05217273  -5.21602675  -2.92078131  -5.72621079
720   0.03727387   0.03727387   0.06795050   0.05217273  -5.21576212  -2.92078131  -5.72621079
721   0.03727387   0.03727387   0.06794843   0.05217273  -5.21549753  -2.92078131  -5.72621079
722   0.03727387   0.03727387   0.06794636   0.05217273  -5.21523299  -2.92078131  -5.72621079
723   0.03727387   0.03727387   0.06794429   0.05217273  -5.21496848  -2.92078131  -5.72621079
724   0.03727387   0.03727387   0.06794222   0.05217273  -5.21470402  -2.92078131  -5.72621079
725   0.03727387   0.03727387   0.06794015   0.05217273  -5.21443960  -2.92078131  -5.72621079
726   0.03727387   0.03727387   0.06793808   0.05217273  -5.21417522  -2.92078131  -5.72621079
727   0.03727387   0.03727387   0.06793602   0.05217273  -5.21391088  -2.92078131  -5.72621079
728   0.03727387   0.03727387   0.06793395   0.05217273  -5.21364658  -2.92078131  -5.72621079
729   0.03727387   0.03727387   0.06793188   0.05217273  -5.21338232  -2.92078131  -5.72621079
730   0.03727387   0.03727387   0.06792982   0.05217273  -5.21311811  -2.92078131  -5.72621079
731   0.03727387   0.03727387   0.06792775   0.05217273  -5.21285393  -2.92078131  -5.72621079
732   0.03727387   0.03727387   0.06792568   0.05217273  -5.21258980  -2.92078131  -5.72621079
733   0.03727387   0.03727387   0.06792362   0.05217273  -5.21232571  -2.92078131  -5.72621079
734   0.03727387   0.03727387   0.06792155   0.05217273  -5.21206165  -2.92078131  -5.72621079
735   0.03727387   0.03727387   0.06791949   0.05217273  -5.21179764  -2.92078131  -5.72621079
736   0.03727387   0.03727387   0.06791743   0.05217273  -5.21153367  -2.92078131  -5.72621079
737   0.03727387   0.03727387   0.06791536   0.05217273  -5.21126975  -2.92078131  -5.72621079
738   0.03727387   0.03727387   0.06791330   0.05217273  -5.21100586  -2.92078131  -5.72621079
739   0.03727387   0.03727387   0.06791124   0.05217273  -5.21074201  -2.92078131  -5.72621079
740   0.03727387   0.03727387   0.06790917   0.05217273  -5.21047821  -2.92078131  -5.72621079
741   0.03727387   0.03727387   0.06790711   0.05217273  -5.21021444  -2.92078131  -5.72621079
742   0.03727387   0.03727387   0.06790505   0.05217273  -5.20995072  -2.92078131  -5.72621079
743   0.03727387   0.03727387   0.06790299   0.05217273  -5.20968704  -2.92078131  -5.72621079
744   0.03727387   0.03727387   0.06790093   0.05217273  -5.20942340  -2.92078131  -5.72621079
745   0.03727387   0.03727387   0.06789887   0.05217273  -5.20915980  -2.92078131  -5.72621079
746   0.03727387   0.03727387   0.06789681   0.05217273  -5.20889624  -2.92078131  -5.72621079
747   0.03727387   0.03727387   0.06789475   0.05217273  -5.20863272  -2.92078131  -5.72621079
748   0.03727387   0.03727387   0.06789269   0.05217273  -5.20836925  -2.92078131  -5.72621079
749   0.03727387   0.03727387   0.06789063   0.05217273  -5.20810581  -2.92078131  -5.72621079
750   0.03727387   0.03727387   0.06788857   0.05217273  -5.20784242  -2.92078131  -5.72621079
751   0.03727387   0.03727387   0.06788651   0.05217273  -5.20757906  -2.92078131  -5.72621079
752   0.03727387   0.03727387   0.06788445   0.05217273  -5.20731575  -2.92078131  -5.72621079
753   0.03727387   0.03727387   0.06788240   0.05217273  -5.20705248  -2.92078131  -5.72621079
754   0.03727387   0.03727387   0.06788034   0.05217273  -5.20678925  -2.92078131  -5.72621079
755   0.03727387   0.03727387   0.06787828   0.05217273  -5.20652606  -2.92078131  -5.72621079
756   0.03727387   0.03727387   0.06787622   0.05217273  -5.20626291  -2.92078131  -5.72621079
757   0.03727387   0.03727387   0.06787417   0.05217273  -5.20599980  -2.92078131  -5.72621079
758   0.03727387   0.03727387   0.06787211   0.05217273  -5.20573673  -2.92078131  -5.72621079
759   0.03727387   0.03727387   0.06787006   0.05217273  -5.20547371  -2.92078131  -5.72621079
760   0.03727387   0.03727387   0.06786800   0.05217273  -5.20521072  -2.92078131  -5.72621079
761   0.03727387   0.03727387   0.06786595   0.05217273  -5.20494778  -2.92078131  -5.72621079
762   0.03727387   0.03727387   0.06786389   0.05217273  -5.20468488  -2.92078131  -5.72621079
763   0.03727387   0.03727387   0.06786184   0.05217273  -5.20442201  -2.92078131  -5.72621079
764   0.03727387   0.03727387   0.06785979   0.05217273  -5.20415919  -2.92078131  -5.72621079
765   0.03727387   0.03727387   0.06785773   0.05217273  -5.20389641  -2.92078131  -5.72621079
766   0.03727387   0.03727387   0.06785568   0.05217273  -5.20363367  -2.92078131  -5.72621079
767   0.03727387   0.03727387   0.06785363   0.05217273  -5.20337098  -2.92078131  -5.72621079
768   0.03727387   0.03727387   0.06785158   0.05217273  -5.20310832  -2.92078131  -5.72621079
769   0.03727387   0.03727387   0.06784953   0.05217273  -5.20284570  -2.92078131  -5.72621079
770   0.03727387   0.03727387   0.06784748   0.05217273  -5.20258313  -2.92078131  -5.72621079
771   0.03727387   0.03727387   0.06784542   0.05217273  -5.20232059  -2.92078131  -5.72621079
772   0.03727387   0.03727387   0.06784337   0.05217273  -5.20205810  -2.92078131  -5.72621079
773   0.03727387   0.03727387   0.06784132   0.05217273  -5.20179564  -2.92078131  -5.72621079
774   0.03727387   0.03727387   0.06783927   0.05217273  -5.20153323  -2.92078131  -5.72621079
775   0.03727387   0.03727387   0.06783723   0.05217273  -5.20127086  -2.92078131  -5.72621079
776   0.03727387   0.03727387   0.06783518   0.05217273  -5.20100853  -2.92078131  -5.72621079
777   0.03727387   0.03727387   0.06783313   0.05217273  -5.20074624  -2.92078131  -5.72621079
778   0.03727387   0.03727387   0.06783108   0.05217273  -5.20048399  -2.92078131  -5.72621079
779   0.03727387   0.03727387   0.06782903   0.05217273  -5.20022178  -2.92078131  -5.72621079
780   0.03727387   0.03727387   0.06782699   0.05217273  -5.19995961  -2.92078131  -5.72621079
781   0.03727387   0.03727387   0.06782494   0.05217273  -5.19969749  -2.92078131  -5.72621079
782   0.03727387   0.03727387   0.06782289   0.05217273  -5.19943540  -2.92078131  -5.72621079
783   0.03727387   0.03727387   0.06782085   0.05217273  -5.19917336  -2.92078131  -5.72621079
784   0.03727387   0.03727387   0.06781880   0.05217273  -5.19891135  -2.92078131  -5.72621079
785   0.03727387   0.03727387   0.06781675   0.05217273  -5.19864939  -2.92078131  -5.72621079
786   0.03727387   0.03727387   0.06781471   0.05217273  -5.19838746  -2.92078131  -5.72621079
787   0.03727387   0.03727387   0.06781267   0.05217273  -5.19812558  -2.92078131  -5.72621079
788   0.03727387   0.03727387   0.06781062   0.05217273  -5.19786374  -2.92078131  -5.72621079
789   0.03727387   0.03727387   0.06780858   0.05217273  -5.19760194  -2.92078131  -5.72621079
790   0.03727387   0.03727387   0.06780653   0.05217273  -5.19734018  -2.92078131  -5.72621079
791   0.03727387   0.03727387   0.06780449   0.05217273  -5.19707846  -2.92078131  -5.72621079
792   0.03727387   0.03727387   0.06780245   0.05217273  -5.19681678  -2.92078131  -5.72621079
793   0.03727387   0.03727387   0.06780041   0.05217273  -5.19655515  -2.92078131  -5.72621079
794   0.03727387   0.03727387   0.06779836   0.05217273  -5.19629355  -2.92078131  -5.72621079
795   0.03727387   0.03727387   0.06779632   0.05217273  -5.19603199  -2.92078131  -5.72621079
796   0.03727387   0.03727387   0.06779428   0.05217273  -5.19577048  -2.92078131  -5.72621079
797   0.03727387   0.03727387   0.06779224   0.05217273  -5.19550900  -2.92078131  -5.72621079
798   0.03727387   0.03727387   0.06779020   0.05217273  -5.19524757  -2.92078131  -5.72621079
799   0.03727387   0.03727387   0.06778816   0.05217273  -5.19498617  -2.92078131  -5.72621079
800   0.03727387   0.03727387   0.06778612   0.05217273  -5.19472482  -2.92078131  -5.72621079
801   0.03727387   0.03727387   0.06778408   0.05217273  -5.19446351  -2.92078131  -5.72621079
802   0.03727387   0.03727387   0.06778204   0.05217273  -5.19420224  -2.92078131  -5.72621079
803   0.03727387   0.03727387   0.06778000   0.05217273  -5.19394101  -2.92078131  -5.72621079
804   0.03727387   0.03727387   0.06777796   0.05217273  -5.19367982  -2.92078131  -5.72621079
805   0.03727387   0.03727387   0.06777593   0.05217273  -5.19341867  -2.92078131  -5.72621079
806   0.03727387   0.03727387   0.06777389   0.05217273  -5.19315756  -2.92078131  -5.72621079
807   0.03727387   0.03727387   0.06777185   0.05217273  -5.19289649  -2.92078131  -5.72621079
808   0.03727387   0.03727387   0.06776982   0.05217273  -5.19263546  -2.92078131  -5.72621079
809   0.03727387   0.03727387   0.06776778   0.05217273  -5.19237447  -2.92078131  -5.72621079
810   0.03727387   0.03727387   0.06776574   0.05217273  -5.19211353  -2.92078131  -5.72621079
811   0.03727387   0.03727387   0.06776371   0.05217273  -5.19185262  -2.92078131  -5.72621079
812   0.03727387   0.03727387   0.06776167   0.05217273  -5.19159176  -2.92078131  -5.72621079
813   0.03727387   0.03727387   0.06775964   0.05217273  -5.19133093  -2.92078131  -5.72621079
814   0.03727387   0.03727387   0.06775760   0.05217273  -5.19107015  -2.92078131  -5.72621079
815   0.03727387   0.03727387   0.06775557   0.05217273  -5.19080940  -2.92078131  -5.72621079
816   0.03727387   0.03727387   0.06775354   0.05217273  -5.19054870  -2.92078131  -5.72621079
817   0.03727387   0.03727387   0.06775150   0.05217273  -5.19028804  -2.92078131  -5.72621079
818   0.03727387   0.03727387   0.06774947   0.05217273  -5.19002742  -2.92078131  -5.72621079
819   0.03727387   0.03727387   0.06774744   0.05217273  -5.18976683  -2.92078131  -5.72621079
820   0.03727387   0.03727387   0.06774541   0.05217273  -5.18950629  -2.92078131  -5.72621079
821   0.03727387   0.03727387   0.06774337   0.05217273  -5.18924579  -2.92078131  -5.72621079
822   0.03727387   0.03727387   0.06774134   0.05217273  -5.18898533  -2.92078131  -5.72621079
823   0.03727387   0.03727387   0.06773931   0.05217273  -5.18872491  -2.92078131  -5.72621079
824   0.03727387   0.03727387   0.06773728   0.05217273  -5.18846453  -2.92078131  -5.72621079
825   0.03727387   0.03727387   0.06773525   0.05217273  -5.18820420  -2.92078131  -5.72621079
826   0.03727387   0.03727387   0.06773322   0.05217273  -5.18794390  -2.92078131  -5.72621079
827   0.03727387   0.03727387   0.06773119   0.05217273  -5.18768364  -2.92078131  -5.72621079
828   0.03727387   0.03727387   0.06772916   0.05217273  -5.18742342  -2.92078131  -5.72621079
829   0.03727387   0.03727387   0.06772713   0.05217273  -5.18716325  -2.92078131  -5.72621079
830   0.03727387   0.03727387   0.06772511   0.05217273  -5.18690311  -2.92078131  -5.72621079
831   0.03727387   0.03727387   0.06772308   0.05217273  -5.18664302  -2.92078131  -5.72621079
832   0.03727387   0.03727387   0.06772105   0.05217273  -5.18638296  -2.92078131  -5.72621079
833   0.03727387   0.03727387   0.06771902   0.05217273  -5.18612295  -2.92078131  -5.72621079
834   0.03727387   0.03727387   0.06771700   0.05217273  -5.18586297  -2.92078131  -5.72621079
835   0.03727387   0.03727387   0.06771497   0.05217273  -5.18560304  -2.92078131  -5.72621079
836   0.03727387   0.03727387   0.06771294   0.05217273  -5.18534314  -2.92078131  -5.72621079
837   0.03727387   0.03727387   0.06771092   0.05217273  -5.18508329  -2.92078131  -5.72621079
838   0.03727387   0.03727387   0.06770889   0.05217273  -5.18482348  -2.92078131  -5.72621079
839   0.03727387   0.03727387   0.06770687   0.05217273  -5.18456371  -2.92078131  -5.72621079
840   0.03727387   0.03727387   0.06770484   0.05217273  -5.18430397  -2.92078131  -5.72621079
841   0.03727387   0.03727387   0.06770282   0.05217273  -5.18404428  -2.92078131  -5.72621079
842   0.03727387   0.03727387   0.06770079   0.05217273  -5.18378463  -2.92078131  -5.72621079
843   0.03727387   0.03727387   0.06769877   0.05217273  -5.18352502  -2.92078131  -5.72621079
844   0.03727387   0.03727387   0.06769675   0.05217273  -5.18326545  -2.92078131  -5.72621079
845   0.03727387   0.03727387   0.06769473   0.05217273  -5.18300592  -2.92078131  -5.72621079
846   0.03727387   0.03727387   0.06769270   0.05217273  -5.18274643  -2.92078131  -5.72621079
847   0.03727387   0.03727387   0.06769068   0.05217273  -5.18248698  -2.92078131  -5.72621079
848   0.03727387   0.03727387   0.06768866   0.05217273  -5.18222757  -2.92078131  -5.72621079
849   0.03727387   0.03727387   0.06768664   0.05217273  -5.18196820  -2.92078131  -5.72621079
850   0.03727387   0.03727387   0.06768462   0.05217273  -5.18170888  -2.92078131  -5.72621079
851   0.03727387   0.03727387   0.06768260   0.05217273  -5.18144959  -2.92078131  -5.72621079
852   0.03727387   0.03727387   0.06768058   0.05217273  -5.18119034  -2.92078131  -5.72621079
853   0.03727387   0.03727387   0.06767856   0.05217273  -5.18093113  -2.92078131  -5.72621079
854   0.03727387   0.03727387   0.06767654   0.05217273  -5.18067197  -2.92078131  -5.72621079
855   0.03727387   0.03727387   0.06767452   0.05217273  -5.18041284  -2.92078131  -5.72621079
856   0.03727387   0.03727387   0.06767250   0.05217273  -5.18015375  -2.92078131  -5.72621079
857   0.03727387   0.03727387   0.06767048   0.05217273  -5.17989471  -2.92078131  -5.72621079
858   0.03727387   0.03727387   0.06766846   0.05217273  -5.17963570  -2.92078131  -5.72621079
859   0.03727387   0.03727387   0.06766645   0.05217273  -5.17937674  -2.92078131  -5.72621079
860   0.03727387   0.03727387   0.06766443   0.05217273  -5.17911781  -2.92078131  -5.72621079
861   0.03727387   0.03727387   0.06766241   0.05217273  -5.17885893  -2.92078131  -5.72621079
862   0.03727387   0.03727387   0.06766040   0.05217273  -5.17860008  -2.92078131  -5.72621079
863   0.03727387   0.03727387   0.06765838   0.05217273  -5.17834128  -2.92078131  -5.72621079
864   0.03727387   0.03727387   0.06765636   0.05217273  -5.17808251  -2.92078131  -5.72621079
865   0.03727387   0.03727387   0.06765435   0.05217273  -5.17782379  -2.92078131  -5.72621079
866   0.03727387   0.03727387   0.06765233   0.05217273  -5.17756510  -2.92078131  -5.72621079
867   0.03727387   0.03727387   0.06765032   0.05217273  -5.17730646  -2.92078131  -5.72621079
868   0.03727387   0.03727387   0.06764831   0.05217273  -5.17704786  -2.92078131  -5.72621079
869   0.03727387   0.03727387   0.06764629   0.05217273  -5.17678929  -2.92078131  -5.72621079
870   0.03727387   0.03727387   0.06764428   0.05217273  -5.17653077  -2.92078131  -5.72621079
871   0.03727387   0.03727387   0.06764227   0.05217273  -5.17627229  -2.92078131  -5.72621079
872   0.03727387   0.03727387   0.06764025   0.05217273  -5.17601384  -2.92078131  -5.72621079
873   0.03727387   0.03727387   0.06763824   0.05217273  -5.17575544  -2.92078131  -5.72621079
874   0.03727387   0.03727387   0.06763623   0.05217273  -5.17549708  -2.92078131  -5.72621079
875   0.03727387   0.03727387   0.06763422   0.05217273  -5.17523876  -2.92078131  -5.72621079
876   0.03727387   0.03727387   0.06763221   0.05217273  -5.17498048  -2.92078131  -5.72621079
877   0.03727387   0.03727387   0.06763020   0.05217273  -5.17472223  -2.92078131  -5.72621079
878   0.03727387   0.03727387   0.06762819   0.05217273  -5.17446403  -2.92078131  -5.72621079
879   0.03727387   0.03727387   0.06762618   0.05217273  -5.17420587  -2.92078131  -5.72621079
880   0.03727387   0.03727387   0.06762417   0.05217273  -5.17394775  -2.92078131  -5.72621079
881   0.03727387   0.03727387   0.06762216   0.05217273  -5.17368967  -2.92078131  -5.72621079
882   0.03727387   0.03727387   0.06762015   0.05217273  -5.17343163  -2.92078131  -5.72621079
883   0.03727387   0.03727387   0.06761814   0.05217273  -5.17317362  -2.92078131  -5.72621079
884   0.03727387   0.03727387   0.06761613   0.05217273  -5.17291566  -2.92078131  -5.72621079
885   0.03727387   0.03727387   0.06761412   0.05217273  -5.17265774  -2.92078131  -5.72621079
886   0.03727387   0.03727387   0.06761212   0.05217273  -5.17239986  -2.92078131  -5.72621079
887   0.03727387   0.03727387   0.06761011   0.05217273  -5.17214202  -2.92078131  -5.72621079
888   0.03727387   0.03727387   0.06760810   0.05217273  -5.17188422  -2.92078131  -5.72621079
889   0.03727387   0.03727387   0.06760610   0.05217273  -5.17162646  -2.92078131  -5.72621079
890   0.03727387   0.03727387   0.06760409   0.05217273  -5.17136874  -2.92078131  -5.72621079
891   0.03727387   0.03727387   0.06760208   0.05217273  -5.17111106  -2.92078131  -5.72621079
892   0.03727387   0.03727387   0.06760008   0.05217273  -5.17085342  -2.92078131  -5.72621079
893   0.03727387   0.03727387   0.06759807   0.05217273  -5.17059582  -2.92078131  -5.72621079
894   0.03727387   0.03727387   0.06759607   0.05217273  -5.17033825  -2.92078131  -5.72621079
895   0.03727387   0.03727387   0.06759407   0.05217273  -5.17008073  -2.92078131  -5.72621079
896   0.03727387   0.03727387   0.06759206   0.05217273  -5.16982325  -2.92078131  -5.72621079
897   0.03727387   0.03727387   0.06759006   0.05217273  -5.16956581  -2.92078131  -5.72621079
898   0.03727387   0.03727387   0.06758806   0.05217273  -5.16930841  -2.92078131  -5.72621079
899   0.03727387   0.03727387   0.06758605   0.05217273  -5.16905105  -2.92078131  -5.72621079
900   0.03727387   0.03727387   0.06758405   0.05217273  -5.16879373  -2.92078131  -5.72621079
901   0.03727387   0.03727387   0.06758205   0.05217273  -5.16853645  -2.92078131  -5.72621079
902   0.03727387   0.03727387   0.06758005   0.05217273  -5.16827921  -2.92078131  -5.72621079
903   0.03727387   0.03727387   0.06757805   0.05217273  -5.16802201  -2.92078131  -5.72621079
904   0.03727387   0.03727387   0.06757605   0.05217273  -5.16776485  -2.92078131  -5.72621079
905   0.03727387   0.03727387   0.06757405   0.05217273  -5.16750773  -2.92078131  -5.72621079
906   0.03727387   0.03727387   0.06757205   0.05217273  -5.16725065  -2.92078131  -5.72621079
907   0.03727387   0.03727387   0.06757005   0.05217273  -5.16699361  -2.92078131  -5.72621079
908   0.03727387   0.03727387   0.06756805   0.05217273  -5.16673661  -2.92078131  -5.72621079
909   0.03727387   0.03727387   0.06756605   0.05217273  -5.16647964  -2.92078131  -5.72621079
910   0.03727387   0.03727387   0.06756405   0.05217273  -5.16622272  -2.92078131  -5.72621079
911   0.03727387   0.03727387   0.06756205   0.05217273  -5.16596584  -2.92078131  -5.72621079
912   0.03727387   0.03727387   0.06756005   0.05217273  -5.16570900  -2.92078131  -5.72621079
913   0.03727387   0.03727387   0.06755806   0.05217273  -5.16545220  -2.92078131  -5.72621079
914   0.03727387   0.03727387   0.06755606   0.05217273  -5.16519544  -2.92078131  -5.72621079
915   0.03727387   0.03727387   0.06755406   0.05217273  -5.16493872  -2.92078131  -5.72621079
916   0.03727387   0.03727387   0.06755207   0.05217273  -5.16468203  -2.92078131  -5.72621079
917   0.03727387   0.03727387   0.06755007   0.05217273  -5.16442539  -2.92078131  -5.72621079
918   0.03727387   0.03727387   0.06754807   0.05217273  -5.16416879  -2.92078131  -5.72621079
919   0.03727387   0.03727387   0.06754608   0.05217273  -5.16391223  -2.92078131  -5.72621079
920   0.03727387   0.03727387   0.06754408   0.05217273  -5.16365571  -2.92078131  -5.72621079
921   0.03727387   0.03727387   0.06754209   0.05217273  -5.16339922  -2.92078131  -5.72621079
922   0.03727387   0.03727387   0.06754010   0.05217273  -5.16314278  -2.92078131  -5.72621079
923   0.03727387   0.03727387   0.06753810   0.05217273  -5.16288638  -2.92078131  -5.72621079
924   0.03727387   0.03727387   0.06753611   0.05217273  -5.16263002  -2.92078131  -5.72621079
925   0.03727387   0.03727387   0.06753412   0.05217273  -5.16237369  -2.92078131  -5.72621079
926   0.03727387   0.03727387   0.06753212   0.05217273  -5.16211741  -2.92078131  -5.72621079
927   0.03727387   0.03727387   0.06753013   0.05217273  -5.16186117  -2.92078131  -5.72621079
928   0.03727387   0.03727387   0.06752814   0.05217273  -5.16160496  -2.92078131  -5.72621079
929   0.03727387   0.03727387   0.06752615   0.05217273  -5.16134880  -2.92078131  -5.72621079
930   0.03727387   0.03727387   0.06752416   0.05217273  -5.16109267  -2.92078131  -5.72621079
931   0.03727387   0.03727387   0.06752217   0.05217273  -5.16083659  -2.92078131  -5.72621079
932   0.03727387   0.03727387   0.06752018   0.05217273  -5.16058054  -2.92078131  -5.72621079
933   0.03727387   0.03727387   0.06751819   0.05217273  -5.16032454  -2.92078131  -5.72621079
934   0.03727387   0.03727387   0.06751620   0.05217273  -5.16006857  -2.92078131  -5.72621079
935   0.03727387   0.03727387   0.06751421   0.05217273  -5.15981265  -2.92078131  -5.72621079
936   0.03727387   0.03727387   0.06751222   0.05217273  -5.15955676  -2.92078131  -5.72621079
937   0.03727387   0.03727387   0.06751023   0.05217273  -5.15930092  -2.92078131  -5.72621079
938   0.03727387   0.03727387   0.06750824   0.05217273  -5.15904511  -2.92078131  -5.72621079
939   0.03727387   0.03727387   0.06750625   0.05217273  -5.15878935  -2.92078131  -5.72621079
940   0.03727387   0.03727387   0.06750427   0.05217273  -5.15853362  -2.92078131  -5.72621079
941   0.03727387   0.03727387   0.06750228   0.05217273  -5.15827793  -2.92078131  -5.72621079
942   0.03727387   0.03727387   0.06750029   0.05217273  -5.15802228  -2.92078131  -5.72621079
943   0.03727387   0.03727387   0.06749831   0.05217273  -5.15776668  -2.92078131  -5.72621079
944   0.03727387   0.03727387   0.06749632   0.05217273  -5.15751111  -2.92078131  -5.72621079
945   0.03727387   0.03727387   0.06749433   0.05217273  -5.15725558  -2.92078131  -5.72621079
946   0.03727387   0.03727387   0.06749235   0.05217273  -5.15700009  -2.92078131  -5.72621079
947   0.03727387   0.03727387   0.06749036   0.05217273  -5.15674464  -2.92078131  -5.72621079
948   0.03727387   0.03727387   0.06748838   0.05217273  -5.15648923  -2.92078131  -5.72621079
949   0.03727387   0.03727387   0.06748639   0.05217273  -5.15623386  -2.92078131  -5.72621079
950   0.03727387   0.03727387   0.06748441   0.05217273  -5.15597853  -2.92078131  -5.72621079
951   0.03727387   0.03727387   0.06748243   0.05217273  -5.15572324  -2.92078131  -5.72621079
952   0.03727387   0.03727387   0.06748044   0.05217273  -5.15546799  -2.92078131  -5.72621079
953   0.03727387   0.03727387   0.06747846   0.05217273  -5.15521278  -2.92078131  -5.72621079
954   0.03727387   0.03727387   0.06747648   0.05217273  -5.15495761  -2.92078131  -5.72621079
955   0.03727387   0.03727387   0.06747450   0.05217273  -5.15470248  -2.92078131  -5.72621079
956   0.03727387   0.03727387   0.06747252   0.05217273  -5.15444739  -2.92078131  -5.72621079
957   0.03727387   0.03727387   0.06747053   0.05217273  -5.15419233  -2.92078131  -5.72621079
958   0.03727387   0.03727387   0.06746855   0.05217273  -5.15393732  -2.92078131  -5.72621079
959   0.03727387   0.03727387   0.06746657   0.05217273  -5.15368235  -2.92078131  -5.72621079
960   0.03727387   0.03727387   0.06746459   0.05217273  -5.15342741  -2.92078131  -5.72621079
961   0.03727387   0.03727387   0.06746261   0.05217273  -5.15317252  -2.92078131  -5.72621079
962   0.03727387   0.03727387   0.06746063   0.05217273  -5.15291767  -2.92078131  -5.72621079
963   0.03727387   0.03727387   0.06745865   0.05217273  -5.15266285  -2.92078131  -5.72621079
964   0.03727387   0.03727387   0.06745668   0.05217273  -5.15240807  -2.92078131  -5.72621079
965   0.03727387   0.03727387   0.06745470   0.05217273  -5.15215334  -2.92078131  -5.72621079
966   0.03727387   0.03727387   0.06745272   0.05217273  -5.15189864  -2.92078131  -5.72621079
967   0.03727387   0.03727387   0.06745074   0.05217273  -5.15164398  -2.92078131  -5.72621079
968   0.03727387   0.03727387   0.06744876   0.05217273  -5.15138937  -2.92078131  -5.72621079
969   0.03727387   0.03727387   0.06744679   0.05217273  -5.15113479  -2.92078131  -5.72621079
970   0.03727387   0.03727387   0.06744481   0.05217273  -5.15088025  -2.92078131  -5.72621079
971   0.03727387   0.03727387   0.06744284   0.05217273  -5.15062575  -2.92078131  -5.72621079
972   0.03727387   0.03727387   0.06744086   0.05217273  -5.15037129  -2.92078131  -5.72621079
973   0.03727387   0.03727387   0.06743888   0.05217273  -5.15011687  -2.92078131  -5.72621079
974   0.03727387   0.03727387   0.06743691   0.05217273  -5.14986249  -2.92078131  -5.72621079
975   0.03727387   0.03727387   0.06743493   0.05217273  -5.14960815  -2.92078131  -5.72621079
976   0.03727387   0.03727387   0.06743296   0.05217273  -5.14935385  -2.92078131  -5.72621079
977   0.03727387   0.03727387   0.06743099   0.05217273  -5.14909959  -2.92078131  -5.72621079
978   0.03727387   0.03727387   0.06742901   0.05217273  -5.14884536  -2.92078131  -5.72621079
979   0.03727387   0.03727387   0.06742704   0.05217273  -5.14859118  -2.92078131  -5.72621079
980   0.03727387   0.03727387   0.06742507   0.05217273  -5.14833704  -2.92078131  -5.72621079
981   0.03727387   0.03727387   0.06742309   0.05217273  -5.14808293  -2.92078131  -5.72621079
982   0.03727387   0.03727387   0.06742112   0.05217273  -5.14782887  -2.92078131  -5.72621079
983   0.03727387   0.03727387   0.06741915   0.05217273  -5.14757484  -2.92078131  -5.72621079
984   0.03727387   0.03727387   0.06741718   0.05217273  -5.14732086  -2.92078131  -5.72621079
985   0.03727387   0.03727387   0.06741521   0.05217273  -5.14706691  -2.92078131  -5.72621079
986   0.03727387   0.03727387   0.06741324   0.05217273  -5.14681300  -2.92078131  -5.72621079
987   0.03727387   0.03727387   0.06741127   0.05217273  -5.14655914  -2.92078131  -5.72621079
988   0.03727387   0.03727387   0.06740930   0.05217273  -5.14630531  -2.92078131  -5.72621079
989   0.03727387   0.03727387   0.06740733   0.05217273  -5.14605152  -2.92078131  -5.72621079
990   0.03727387   0.03727387   0.06740536   0.05217273  -5.14579777  -2.92078131  -5.72621079
991   0.03727387   0.03727387   0.06740339   0.05217273  -5.14554406  -2.92078131  -5.72621079
992   0.03727387   0.03727387   0.06740142   0.05217273  -5.14529039  -2.92078131  -5.72621079
993   0.03727387   0.03727387   0.06739945   0.05217273  -5.14503676  -2.92078131  -5.72621079
994   0.03727387   0.03727387   0.06739749   0.05217273  -5.14478316  -2.92078131  -5.72621079
995   0.03727387   0.03727387   0.06739552   0.05217273  -5.14452961  -2.92078131  -5.72621079
996   0.03727387   0.03727387   0.06739355   0.05217273  -5.14427610  -2.92078131  -5.72621079
997   0.03727387   0.03727387   0.06739158   0.05217273  -5.14402262  -2.92078131  -5.72621079
998   0.03727387   0.03727387   0.06738962   0.05217273  -5.14376919  -2.92078131  -5.72621079
999   0.03727387   0.03727387   0.06738765   0.05217273  -5.14351579  -2.92078131  -5.72621079
1000   0.03727387   0.03727387   0.06738569   0.05217273  -5.14326244  -2.92078131  -5.72621079


==> Tracking_Performance_CC_MC_asym.txt <==
1  -5.65077752  -5.72621079
8.497534e-01  -5.64911447  -5.72621079
7.220809e-01  -5.64476613  -5.72621079
6.135907e-01  -5.63822262  -5.72621079
5.214008e-01  -5.62963666  -5.72621079
4.430621e-01  -5.61899170  -5.72621079
3.764936e-01  -5.60617223  -5.72621079
3.199267e-01  -5.59099728  -5.72621079
2.718588e-01  -5.57323873  -5.72621079
2.310130e-01  -5.55263341  -5.72621079
1.963041e-01  -5.52889281  -5.72621079
1.668101e-01  -5.50171288  -5.72621079
1.417474e-01  -5.47078474  -5.72621079
1.204504e-01  -5.43580711  -5.72621079
1.023531e-01  -5.39650054  -5.72621079
8.697490e-02  -5.35262324  -5.72621079
7.390722e-02  -5.30398799  -5.72621079
6.280291e-02  -5.25047907  -5.72621079
5.336699e-02  -5.19206804  -5.72621079
4.534879e-02  -5.12882702  -5.72621079
3.853529e-02  -5.06093784  -5.72621079
3.274549e-02  -4.98869603  -5.72621079
2.782559e-02  -4.91250860  -5.72621079
2.364489e-02  -4.83288537  -5.72621079
2.009233e-02  -4.75042412  -5.72621079
1.707353e-02  -4.66579046  -5.72621079
1.450829e-02  -4.57969396  -5.72621079
1.232847e-02  -4.49286231  -5.72621079
1.047616e-02  -4.40601551  -5.72621079
8.902151e-03  -4.31984194  -5.72621079
7.564633e-03  -4.23497794  -5.72621079
6.428073e-03  -4.15199188  -5.72621079
5.462277e-03  -4.07137331  -5.72621079
4.641589e-03  -3.99352722  -5.72621079
3.944206e-03  -3.91877297  -5.72621079
3.351603e-03  -3.84734706  -5.72621079
2.848036e-03  -3.77940900  -5.72621079
2.420128e-03  -3.71504919  -5.72621079
2.056512e-03  -3.65429787  -5.72621079
1.747528e-03  -3.59713468  -5.72621079
1.484968e-03  -3.54349782  -5.72621079
1.261857e-03  -3.49329282  -5.72621079
1.072267e-03  -3.44640035  -5.72621079
9.111628e-04  -3.40268306  -5.72621079
7.742637e-04  -3.36199147  -5.72621079
6.579332e-04  -3.32416876  -5.72621079
5.590810e-04  -3.28905478  -5.72621079
4.750810e-04  -3.25648913  -5.72621079
4.037017e-04  -3.22631361  -5.72621079
3.430469e-04  -3.19837401  -5.72621079
2.915053e-04  -3.17252147  -5.72621079
2.477076e-04  -3.14861341  -5.72621079
2.104904e-04  -3.12651407  -5.72621079
1.788650e-04  -3.10609491  -5.72621079
1.519911e-04  -3.08723472  -5.72621079
1.291550e-04  -3.06981962  -5.72621079
1.097499e-04  -3.05374294  -5.72621079
9.326033e-05  -3.03890499  -5.72621079
7.924829e-05  -3.02521283  -5.72621079
6.734151e-05  -3.01257994  -5.72621079
5.722368e-05  -3.00092593  -5.72621079
4.862602e-05  -2.99017615  -5.72621079
4.132012e-05  -2.98026138  -5.72621079
3.511192e-05  -2.97111752  -5.72621079
2.983647e-05  -2.96268521  -5.72621079
2.535364e-05  -2.95490954  -5.72621079
2.154435e-05  -2.94773972  -5.72621079
1.830738e-05  -2.94112884  -5.72621079
1.555676e-05  -2.93503355  -5.72621079
1.321941e-05  -2.92941380  -5.72621079
1.123324e-05  -2.92423264  -5.72621079
9.545485e-06  -2.91945593  -5.72621079
8.111308e-06  -2.91505219  -5.72621079
6.892612e-06  -2.91099236  -5.72621079
5.857021e-06  -2.90724964  -5.72621079
4.977024e-06  -2.90379929  -5.72621079
4.229243e-06  -2.90061851  -5.72621079
3.593814e-06  -2.89768627  -5.72621079
3.053856e-06  -2.89498315  -5.72621079
2.595024e-06  -2.89249128  -5.72621079
2.205131e-06  -2.89019416  -5.72621079
1.873817e-06  -2.88807657  -5.72621079
1.592283e-06  -2.88612449  -5.72621079
1.353048e-06  -2.88432499  -5.72621079
1.149757e-06  -2.88266614  -5.72621079
9.770100e-07  -2.88113697  -5.72621079
8.302176e-07  -2.87972733  -5.72621079
7.054802e-07  -2.87842788  -5.72621079
5.994843e-07  -2.87723002  -5.72621079
5.094138e-07  -2.87612579  -5.72621079
4.328761e-07  -2.87510789  -5.72621079
3.678380e-07  -2.87416956  -5.72621079
3.125716e-07  -2.87330458  -5.72621079
2.656088e-07  -2.87250723  -5.72621079
2.257020e-07  -2.87177221  -5.72621079
1.917910e-07  -2.87109465  -5.72621079
1.629751e-07  -2.87047006  -5.72621079
1.384886e-07  -2.86989430  -5.72621079
1.176812e-07  -2.86936355  -5.72621079
1.000000e-07  -2.86887429  -5.72621079


==> Tracking_Performance_CC_UWB.txt <==
1   0.04745562   0.04772740   0.01992598   0.04827162   0.04858284   0.02241194  -0.14808443  -0.15430366  -1.02119595
2   0.04546701   0.04579300   0.01992598   0.04694944   0.04733520   0.02241194  -0.27867989  -0.28770143  -1.02119595
3   0.04382900   0.04408526   0.01992598   0.04583568   0.04618487   0.02241194  -0.38884302  -0.40412556  -1.02119595
4   0.04239239   0.04256413   0.01992598   0.04479210   0.04512027   0.02241194  -0.47827214  -0.50655907  -1.02119595
5   0.04113578   0.04119883   0.01992598   0.04387302   0.04413167   0.02241194  -0.55955623  -0.59730873  -1.02119595
6   0.03981211   0.03996530   0.01992598   0.04284324   0.04321082   0.02241194  -0.63734098  -0.67818833  -1.02119595
7   0.03877102   0.03884437   0.01992598   0.04204355   0.04235068   0.02241194  -0.70384376  -0.75064495  -1.02119595
8   0.03786390   0.03782060   0.01992598   0.04131051   0.04154520   0.02241194  -0.75670561  -0.81584807  -1.02119595
9   0.03706896   0.03688135   0.01992598   0.04069384   0.04078914   0.02241194  -0.81036628  -0.87475379  -1.02119595
10   0.03625873   0.03601620   0.01992598   0.04002840   0.04007795   0.02241194  -0.85911418  -0.92815188  -1.02119595
11   0.03551515   0.03521643   0.01992598   0.03939682   0.03940764   0.02241194  -0.90095025  -0.97670086  -1.02119595
12   0.03478075   0.03447472   0.01992598   0.03876633   0.03877470   0.02241194  -0.94231623  -1.02095454  -1.02119595
13   0.03417866   0.03378484   0.01992598   0.03827306   0.03817605   0.02241194  -0.98276290  -1.06138232  -1.02119595
14   0.03356745   0.03314146   0.01992598   0.03772238   0.03760893   0.02241194  -1.01361558  -1.09838493  -1.02119595
15   0.03295819   0.03254001   0.01992598   0.03718546   0.03707089   0.02241194  -1.04819675  -1.13230679  -1.02119595
16   0.03238028   0.03197650   0.01992598   0.03665219   0.03655975   0.02241194  -1.07638730  -1.16344573  -1.02119595
17   0.03190181   0.03144748   0.01992598   0.03622565   0.03607355   0.02241194  -1.10401734  -1.19206084  -1.02119595
18   0.03147563   0.03094990   0.01992598   0.03587584   0.03561051   0.02241194  -1.13655281  -1.21837867  -1.02119595
19   0.03098279   0.03048111   0.01992598   0.03539205   0.03516905   0.02241194  -1.15570162  -1.24259840  -1.02119595
20   0.03056249   0.03003872   0.01992598   0.03499222   0.03474771   0.02241194  -1.17565697  -1.26489594  -1.02119595
21   0.03018377   0.02962064   0.01992598   0.03461658   0.03434518   0.02241194  -1.19021210  -1.28542735  -1.02119595
22   0.02982536   0.02922500   0.01992598   0.03425874   0.03396027   0.02241194  -1.20371454  -1.30433173  -1.02119595
23   0.02944168   0.02885013   0.01992598   0.03387726   0.03359188   0.02241194  -1.21891413  -1.32173350  -1.02119595
24   0.02903705   0.02849450   0.01992598   0.03347103   0.03323902   0.02241194  -1.23433286  -1.33774445  -1.02119595
25   0.02869184   0.02815676   0.01992598   0.03310602   0.03290076   0.02241194  -1.24297085  -1.35246533  -1.02119595
26   0.02836044   0.02783569   0.01992598   0.03278164   0.03257627   0.02241194  -1.25835665  -1.36598731  -1.02119595
27   0.02808541   0.02753016   0.01992598   0.03247625   0.03226476   0.02241194  -1.26170244  -1.37839312  -1.02119595
28   0.02780312   0.02723917   0.01992598   0.03218462   0.03196552   0.02241194  -1.27109426  -1.38975811  -1.02119595
29   0.02761058   0.02696178   0.01992598   0.03196433   0.03167788   0.02241194  -1.27180211  -1.40015109  -1.02119595
30   0.02742300   0.02669716   0.01992598   0.03177735   0.03140124   0.02241194  -1.28005452  -1.40963512  -1.02119595
31   0.02709279   0.02644452   0.01992598   0.03144360   0.03113502   0.02241194  -1.29356899  -1.41826808  -1.02119595
32   0.02692171   0.02620316   0.01992598   0.03127145   0.03087868   0.02241194  -1.30090733  -1.42610330  -1.02119595
33   0.02669982   0.02597241   0.01992598   0.03105913   0.03063175   0.02241194  -1.31361633  -1.43319002  -1.02119595
34   0.02643853   0.02575169   0.01992598   0.03076873   0.03039376   0.02241194  -1.31744757  -1.43957379  -1.02119595
35   0.02621112   0.02554042   0.01992598   0.03051346   0.03016427   0.02241194  -1.32011982  -1.44529689  -1.02119595
36   0.02598763   0.02533808   0.01992598   0.03025225   0.02994289   0.02241194  -1.31981954  -1.45039859  -1.02119595
37   0.02586774   0.02514421   0.01992598   0.03014538   0.02972924   0.02241194  -1.32924318  -1.45491549  -1.02119595
38   0.02562734   0.02495835   0.01992598   0.02990295   0.02952296   0.02241194  -1.34021160  -1.45888173  -1.02119595
39   0.02549203   0.02478009   0.01992598   0.02972760   0.02932373   0.02241194  -1.33511133  -1.46232924  -1.02119595
40   0.02529963   0.02460903   0.01992598   0.02952087   0.02913124   0.02241194  -1.34030149  -1.46528792  -1.02119595
41   0.02511268   0.02444483   0.01992598   0.02930657   0.02894519   0.02241194  -1.34143833  -1.46778581  -1.02119595
42   0.02498985   0.02428714   0.01992598   0.02916941   0.02876530   0.02241194  -1.34327819  -1.46984927  -1.02119595
43   0.02476502   0.02413565   0.01992598   0.02892049   0.02859132   0.02241194  -1.34734158  -1.47150309  -1.02119595
44   0.02463589   0.02399006   0.01992598   0.02876818   0.02842300   0.02241194  -1.34688346  -1.47277061  -1.02119595
45   0.02453854   0.02385009   0.01992598   0.02865918   0.02826010   0.02241194  -1.34830198  -1.47367388  -1.02119595
46   0.02442729   0.02371548   0.01992598   0.02855146   0.02810241   0.02241194  -1.35505798  -1.47423370  -1.02119595
47   0.02436104   0.02358599   0.01992598   0.02846858   0.02794973   0.02241194  -1.35339855  -1.47446972  -1.02119595
48   0.02425277   0.02346138   0.01992598   0.02835708   0.02780184   0.02241194  -1.35800018  -1.47440057  -1.02119595
49   0.02408575   0.02334144   0.01992598   0.02816659   0.02765858   0.02241194  -1.35948106  -1.47404388  -1.02119595
50   0.02385059   0.02322596   0.01992598   0.02788845   0.02751975   0.02241194  -1.35850698  -1.47341635  -1.02119595
51   0.02381210   0.02311474   0.01992598   0.02784459   0.02738519   0.02241194  -1.35886308  -1.47253384  -1.02119595
52   0.02362811   0.02300761   0.01992598   0.02767931   0.02725474   0.02241194  -1.37452594  -1.47141141  -1.02119595
53   0.02352140   0.02290439   0.01992598   0.02753867   0.02712825   0.02241194  -1.36959309  -1.47006337  -1.02119595
54   0.02335835   0.02280490   0.01992598   0.02737199   0.02700557   0.02241194  -1.37728603  -1.46850330  -1.02119595
55   0.02322263   0.02270901   0.01992598   0.02718375   0.02688657   0.02241194  -1.36796076  -1.46674414  -1.02119595
56   0.02312015   0.02261655   0.01992598   0.02707283   0.02677111   0.02241194  -1.37085736  -1.46479820  -1.02119595
57   0.02299703   0.02252740   0.01992598   0.02693204   0.02665906   0.02241194  -1.37195250  -1.46267718  -1.02119595
58   0.02303511   0.02244140   0.01992598   0.02695979   0.02655031   0.02241194  -1.36652234  -1.46039226  -1.02119595
59   0.02292790   0.02235845   0.01992598   0.02683524   0.02644474   0.02241194  -1.36682424  -1.45795405  -1.02119595
60   0.02280390   0.02227841   0.01992598   0.02668713   0.02634225   0.02241194  -1.36585667  -1.45537268  -1.02119595
61   0.02273368   0.02220117   0.01992598   0.02661190   0.02624272   0.02241194  -1.36812509  -1.45265781  -1.02119595
62   0.02283304   0.02212663   0.01992598   0.02668894   0.02614605   0.02241194  -1.35534960  -1.44981863  -1.02119595
63   0.02271489   0.02205467   0.01992598   0.02655419   0.02605216   0.02241194  -1.35644708  -1.44686392  -1.02119595
64   0.02266012   0.02198520   0.01992598   0.02648811   0.02596094   0.02241194  -1.35577528  -1.44380205  -1.02119595
65   0.02261265   0.02191812   0.01992598   0.02644027   0.02587231   0.02241194  -1.35828745  -1.44064098  -1.02119595
66   0.02248060   0.02185334   0.01992598   0.02630546   0.02578619   0.02241194  -1.36476164  -1.43738834  -1.02119595
67   0.02240990   0.02179077   0.01992598   0.02620437   0.02570249   0.02241194  -1.35867357  -1.43405136  -1.02119595
68   0.02229189   0.02173034   0.01992598   0.02607571   0.02562114   0.02241194  -1.36178400  -1.43063696  -1.02119595
69   0.02219234   0.02167196   0.01992598   0.02596632   0.02554205   0.02241194  -1.36414721  -1.42715175  -1.02119595
70   0.02214690   0.02161555   0.01992598   0.02587973   0.02546516   0.02241194  -1.35293474  -1.42360199  -1.02119595
71   0.02210040   0.02156105   0.01992598   0.02581321   0.02539041   0.02241194  -1.34883540  -1.41999370  -1.02119595
72   0.02203530   0.02150838   0.01992598   0.02572345   0.02531771   0.02241194  -1.34420403  -1.41633257  -1.02119595
73   0.02194278   0.02145748   0.01992598   0.02560823   0.02524701   0.02241194  -1.34175781  -1.41262404  -1.02119595
74   0.02192301   0.02140828   0.01992598   0.02557685   0.02517825   0.02241194  -1.33893589  -1.40887330  -1.02119595
75   0.02197782   0.02136072   0.01992598   0.02560035   0.02511136   0.02241194  -1.32522799  -1.40508529  -1.02119595
76   0.02190857   0.02131475   0.01992598   0.02553332   0.02504629   0.02241194  -1.32986434  -1.40126469  -1.02119595
77   0.02190809   0.02127030   0.01992598   0.02549865   0.02498299   0.02241194  -1.31825588  -1.39741598  -1.02119595
78   0.02190228   0.02122732   0.01992598   0.02547546   0.02492140   0.02241194  -1.31265188  -1.39354342  -1.02119595
79   0.02178111   0.02118576   0.01992598   0.02534139   0.02486146   0.02241194  -1.31500776  -1.38965105  -1.02119595
80   0.02172041   0.02114558   0.01992598   0.02526616   0.02480314   0.02241194  -1.31342343  -1.38574271  -1.02119595
81   0.02168732   0.02110671   0.01992598   0.02522025   0.02474638   0.02241194  -1.31086668  -1.38182205  -1.02119595
82   0.02165484   0.02106912   0.01992598   0.02517661   0.02469114   0.02241194  -1.30884655  -1.37789255  -1.02119595
83   0.02163675   0.02103276   0.01992598   0.02514004   0.02463736   0.02241194  -1.30347672  -1.37395748  -1.02119595
84   0.02157561   0.02099760   0.01992598   0.02506708   0.02458502   0.02241194  -1.30281278  -1.37001998  -1.02119595
85   0.02153839   0.02096357   0.01992598   0.02502297   0.02453406   0.02241194  -1.30251151  -1.36608300  -1.02119595
86   0.02153183   0.02093066   0.01992598   0.02500037   0.02448445   0.02241194  -1.29730959  -1.36214934  -1.02119595
87   0.02150219   0.02089882   0.01992598   0.02496043   0.02443615   0.02241194  -1.29538959  -1.35822165  -1.02119595
88   0.02148943   0.02086801   0.01992598   0.02494589   0.02438912   0.02241194  -1.29548114  -1.35430244  -1.02119595
89   0.02150785   0.02083820   0.01992598   0.02494258   0.02434333   0.02241194  -1.28688744  -1.35039409  -1.02119595
90   0.02152464   0.02080936   0.01992598   0.02492538   0.02429873   0.02241194  -1.27411917  -1.34649882  -1.02119595
91   0.02152222   0.02078145   0.01992598   0.02489697   0.02425530   0.02241194  -1.26518547  -1.34261876  -1.02119595
92   0.02151808   0.02075444   0.01992598   0.02490451   0.02421301   0.02241194  -1.26949090  -1.33875588  -1.02119595
93   0.02144402   0.02072829   0.01992598   0.02481335   0.02417181   0.02241194  -1.26758211  -1.33491206  -1.02119595
94   0.02153622   0.02070300   0.01992598   0.02488355   0.02413168   0.02241194  -1.25486036  -1.33108906  -1.02119595
95   0.02145906   0.02067851   0.01992598   0.02480826   0.02409260   0.02241194  -1.25971530  -1.32728853  -1.02119595
96   0.02148674   0.02065481   0.01992598   0.02483901   0.02405453   0.02241194  -1.25927615  -1.32351202  -1.02119595
97   0.02140933   0.02063187   0.01992598   0.02475060   0.02401744   0.02241194  -1.25965268  -1.31976098  -1.02119595
98   0.02138947   0.02060966   0.01992598   0.02472606   0.02398130   0.02241194  -1.25909902  -1.31603677  -1.02119595
99   0.02145694   0.02058817   0.01992598   0.02479757   0.02394610   0.02241194  -1.25682424  -1.31234065  -1.02119595
100   0.02136212   0.02056736   0.01992598   0.02469173   0.02391180   0.02241194  -1.25814584  -1.30867380  -1.02119595
101   0.02138900   0.02054722   0.01992598   0.02470441   0.02387838   0.02241194  -1.25167849  -1.30503732  -1.02119595
102   0.02132684   0.02052772   0.01992598   0.02461812   0.02384582   0.02241194  -1.24656573  -1.30143222  -1.02119595
103   0.02125143   0.02050884   0.01992598   0.02452578   0.02381409   0.02241194  -1.24469309  -1.29785944  -1.02119595
104   0.02130586   0.02049056   0.01992598   0.02456947   0.02378317   0.02241194  -1.23793432  -1.29431984  -1.02119595
105   0.02124731   0.02047286   0.01992598   0.02450000   0.02375304   0.02241194  -1.23724037  -1.29081424  -1.02119595
106   0.02123837   0.02045572   0.01992598   0.02448230   0.02372368   0.02241194  -1.23462039  -1.28734335  -1.02119595
107   0.02120902   0.02043913   0.01992598   0.02442426   0.02369506   0.02241194  -1.22601573  -1.28390785  -1.02119595
108   0.02117785   0.02042306   0.01992598   0.02438555   0.02366717   0.02241194  -1.22501269  -1.28050834  -1.02119595
109   0.02108362   0.02040751   0.01992598   0.02430170   0.02363999   0.02241194  -1.23382971  -1.27714536  -1.02119595
110   0.02104396   0.02039244   0.01992598   0.02423223   0.02361349   0.02241194  -1.22531732  -1.27381942  -1.02119595
111   0.02105176   0.02037786   0.01992598   0.02423051   0.02358767   0.02241194  -1.22148482  -1.27053096  -1.02119595
112   0.02093795   0.02036373   0.01992598   0.02411846   0.02356250   0.02241194  -1.22830575  -1.26728036  -1.02119595
113   0.02088817   0.02035005   0.01992598   0.02404241   0.02353796   0.02241194  -1.22155338  -1.26406796  -1.02119595
114   0.02082865   0.02033680   0.01992598   0.02398236   0.02351405   0.02241194  -1.22461838  -1.26089406  -1.02119595
115   0.02091101   0.02032397   0.01992598   0.02404570   0.02349073   0.02241194  -1.21324930  -1.25775892  -1.02119595
116   0.02086213   0.02031155   0.01992598   0.02398820   0.02346800   0.02241194  -1.21278002  -1.25466275  -1.02119595
117   0.02082649   0.02029951   0.01992598   0.02394122   0.02344585   0.02241194  -1.21060307  -1.25160571  -1.02119595
118   0.02069320   0.02028786   0.01992598   0.02381062   0.02342424   0.02241194  -1.21885861  -1.24858794  -1.02119595
119   0.02078992   0.02027657   0.01992598   0.02389707   0.02340318   0.02241194  -1.20983712  -1.24560955  -1.02119595
120   0.02080198   0.02026564   0.01992598   0.02389498   0.02338265   0.02241194  -1.20403763  -1.24267059  -1.02119595
121   0.02079591   0.02025505   0.01992598   0.02389211   0.02336264   0.02241194  -1.20553452  -1.23977109  -1.02119595
122   0.02077249   0.02024479   0.01992598   0.02385497   0.02334312   0.02241194  -1.20180962  -1.23691107  -1.02119595
123   0.02077527   0.02023486   0.01992598   0.02385416   0.02332409   0.02241194  -1.20034893  -1.23409049  -1.02119595
124   0.02079123   0.02022523   0.01992598   0.02385056   0.02330553   0.02241194  -1.19236825  -1.23130930  -1.02119595
125   0.02075403   0.02021591   0.01992598   0.02379767   0.02328744   0.02241194  -1.18863966  -1.22856742  -1.02119595
126   0.02075514   0.02020689   0.01992598   0.02378492   0.02326980   0.02241194  -1.18351981  -1.22586475  -1.02119595
127   0.02075987   0.02019814   0.01992598   0.02377260   0.02325260   0.02241194  -1.17703843  -1.22320115  -1.02119595
128   0.02073645   0.02018967   0.01992598   0.02371950   0.02323582   0.02241194  -1.16742245  -1.22057649  -1.02119595
129   0.02067257   0.02018146   0.01992598   0.02365204   0.02321946   0.02241194  -1.16948175  -1.21799058  -1.02119595
130   0.02062290   0.02017352   0.01992598   0.02358496   0.02320351   0.02241194  -1.16570933  -1.21544325  -1.02119595
131   0.02072535   0.02016582   0.01992598   0.02367186   0.02318796   0.02241194  -1.15460927  -1.21293428  -1.02119595
132   0.02068345   0.02015836   0.01992598   0.02361087   0.02317279   0.02241194  -1.14978077  -1.21046346  -1.02119595
133   0.02066523   0.02015113   0.01992598   0.02359791   0.02315799   0.02241194  -1.15266733  -1.20803053  -1.02119595
134   0.02054117   0.02014413   0.01992598   0.02348332   0.02314357   0.02241194  -1.16268764  -1.20563525  -1.02119595
135   0.02050182   0.02013735   0.01992598   0.02344437   0.02312950   0.02241194  -1.16492088  -1.20327735  -1.02119595
136   0.02051383   0.02013078   0.01992598   0.02344098   0.02311577   0.02241194  -1.15858278  -1.20095655  -1.02119595
137   0.02048282   0.02012442   0.01992598   0.02341890   0.02310239   0.02241194  -1.16353586  -1.19867255  -1.02119595
138   0.02039582   0.02011825   0.01992598   0.02334036   0.02308934   0.02241194  -1.17132970  -1.19642505  -1.02119595
139   0.02037247   0.02011228   0.01992598   0.02330234   0.02307661   0.02241194  -1.16711781  -1.19421374  -1.02119595
140   0.02038833   0.02010649   0.01992598   0.02329708   0.02306419   0.02241194  -1.15839803  -1.19203828  -1.02119595
141   0.02033921   0.02010088   0.01992598   0.02326144   0.02305208   0.02241194  -1.16604990  -1.18989834  -1.02119595
142   0.02032066   0.02009545   0.01992598   0.02322268   0.02304027   0.02241194  -1.15949201  -1.18779359  -1.02119595
143   0.02025811   0.02009019   0.01992598   0.02316090   0.02302874   0.02241194  -1.16312775  -1.18572366  -1.02119595
144   0.02028139   0.02008509   0.01992598   0.02318135   0.02301751   0.02241194  -1.16081705  -1.18368822  -1.02119595
145   0.02035640   0.02008015   0.01992598   0.02324497   0.02300654   0.02241194  -1.15256035  -1.18168688  -1.02119595
146   0.02035430   0.02007537   0.01992598   0.02322792   0.02299585   0.02241194  -1.14708569  -1.17971929  -1.02119595
147   0.02035298   0.02007073   0.01992598   0.02323273   0.02298542   0.02241194  -1.14944307  -1.17778508  -1.02119595
148   0.02038550   0.02006624   0.01992598   0.02327470   0.02297525   0.02241194  -1.15125197  -1.17588385  -1.02119595
149   0.02030784   0.02006189   0.01992598   0.02318032   0.02296532   0.02241194  -1.14911257  -1.17401524  -1.02119595
150   0.02023061   0.02005767   0.01992598   0.02307909   0.02295564   0.02241194  -1.14419251  -1.17217885  -1.02119595
151   0.02028277   0.02005359   0.01992598   0.02311210   0.02294620   0.02241194  -1.13424415  -1.17037430  -1.02119595
152   0.02025075   0.02004963   0.01992598   0.02307949   0.02293699   0.02241194  -1.13570200  -1.16860119  -1.02119595
153   0.02033518   0.02004579   0.01992598   0.02315318   0.02292800   0.02241194  -1.12725328  -1.16685914  -1.02119595
154   0.02036763   0.02004208   0.01992598   0.02319538   0.02291924   0.02241194  -1.12921936  -1.16514774  -1.02119595
155   0.02043068   0.02003848   0.01992598   0.02324150   0.02291068   0.02241194  -1.11962705  -1.16346661  -1.02119595
156   0.02040460   0.02003499   0.01992598   0.02319561   0.02290234   0.02241194  -1.11355448  -1.16181534  -1.02119595
157   0.02034941   0.02003161   0.01992598   0.02313824   0.02289420   0.02241194  -1.11556706  -1.16019354  -1.02119595
158   0.02035214   0.02002834   0.01992598   0.02313593   0.02288626   0.02241194  -1.11353880  -1.15860080  -1.02119595
159   0.02045995   0.02002516   0.01992598   0.02324489   0.02287852   0.02241194  -1.10845993  -1.15703674  -1.02119595
160   0.02038558   0.02002209   0.01992598   0.02316800   0.02287096   0.02241194  -1.11130977  -1.15550095  -1.02119595
161   0.02044313   0.02001911   0.01992598   0.02322500   0.02286359   0.02241194  -1.10816400  -1.15399303  -1.02119595
162   0.02052298   0.02001622   0.01992598   0.02328934   0.02285640   0.02241194  -1.09833419  -1.15251258  -1.02119595
163   0.02041197   0.02001343   0.01992598   0.02316595   0.02284938   0.02241194  -1.09930057  -1.15105922  -1.02119595
164   0.02039540   0.02001072   0.01992598   0.02313484   0.02284253   0.02241194  -1.09468552  -1.14963255  -1.02119595
165   0.02036398   0.02000809   0.01992598   0.02310706   0.02283585   0.02241194  -1.09764197  -1.14823217  -1.02119595
166   0.02044847   0.02000555   0.01992598   0.02317317   0.02282934   0.02241194  -1.08649393  -1.14685769  -1.02119595
167   0.02037938   0.02000308   0.01992598   0.02308426   0.02282298   0.02241194  -1.08249969  -1.14550873  -1.02119595
168   0.02041095   0.02000069   0.01992598   0.02313231   0.02281678   0.02241194  -1.08711785  -1.14418490  -1.02119595
169   0.02044378   0.01999838   0.01992598   0.02314642   0.02281072   0.02241194  -1.07845222  -1.14288580  -1.02119595
170   0.02038918   0.01999614   0.01992598   0.02309976   0.02280482   0.02241194  -1.08415273  -1.14161107  -1.02119595
171   0.02039820   0.01999396   0.01992598   0.02310401   0.02279906   0.02241194  -1.08190986  -1.14036031  -1.02119595
172   0.02022546   0.01999186   0.01992598   0.02291445   0.02279344   0.02241194  -1.08422077  -1.13913316  -1.02119595
173   0.02027717   0.01998982   0.01992598   0.02294428   0.02278795   0.02241194  -1.07334224  -1.13792924  -1.02119595
174   0.02020051   0.01998784   0.01992598   0.02287175   0.02278260   0.02241194  -1.07874399  -1.13674818  -1.02119595
175   0.02022064   0.01998592   0.01992598   0.02290138   0.02277738   0.02241194  -1.08133542  -1.13558960  -1.02119595
176   0.02022128   0.01998407   0.01992598   0.02291390   0.02277228   0.02241194  -1.08580657  -1.13445315  -1.02119595
177   0.02023109   0.01998227   0.01992598   0.02293130   0.02276731   0.02241194  -1.08818880  -1.13333846  -1.02119595
178   0.02018592   0.01998053   0.01992598   0.02290072   0.02276246   0.02241194  -1.09601068  -1.13224518  -1.02119595
179   0.02007171   0.01997884   0.01992598   0.02278635   0.02275772   0.02241194  -1.10180455  -1.13117295  -1.02119595
180   0.02005369   0.01997720   0.01992598   0.02274752   0.02275311   0.02241194  -1.09479636  -1.13012141  -1.02119595
181   0.02009568   0.01997561   0.01992598   0.02279517   0.02274860   0.02241194  -1.09480392  -1.12909023  -1.02119595
182   0.02004124   0.01997408   0.01992598   0.02274630   0.02274420   0.02241194  -1.09972617  -1.12807906  -1.02119595
183   0.01999990   0.01997259   0.01992598   0.02269714   0.02273991   0.02241194  -1.09886823  -1.12708755  -1.02119595
184   0.02001870   0.01997115   0.01992598   0.02270756   0.02273572   0.02241194  -1.09468934  -1.12611537  -1.02119595
185   0.02007384   0.01996975   0.01992598   0.02278248   0.02273163   0.02241194  -1.09941206  -1.12516220  -1.02119595
186   0.02010358   0.01996839   0.01992598   0.02280335   0.02272765   0.02241194  -1.09450658  -1.12422769  -1.02119595
187   0.02012289   0.01996708   0.01992598   0.02283898   0.02272376   0.02241194  -1.09972379  -1.12331152  -1.02119595
188   0.02011755   0.01996581   0.01992598   0.02282798   0.02271996   0.02241194  -1.09784824  -1.12241339  -1.02119595
189   0.02014921   0.01996457   0.01992598   0.02284998   0.02271625   0.02241194  -1.09255533  -1.12153296  -1.02119595
190   0.02016892   0.01996338   0.01992598   0.02286647   0.02271264   0.02241194  -1.09032962  -1.12066992  -1.02119595
191   0.02018754   0.01996222   0.01992598   0.02287398   0.02270911   0.02241194  -1.08516718  -1.11982397  -1.02119595
192   0.02026368   0.01996110   0.01992598   0.02295817   0.02270566   0.02241194  -1.08438116  -1.11899480  -1.02119595
193   0.02031284   0.01996001   0.01992598   0.02300189   0.02270230   0.02241194  -1.07985869  -1.11818211  -1.02119595
194   0.02028916   0.01995896   0.01992598   0.02297972   0.02269902   0.02241194  -1.08161637  -1.11738561  -1.02119595
195   0.02031127   0.01995794   0.01992598   0.02299369   0.02269582   0.02241194  -1.07743146  -1.11660499  -1.02119595
196   0.02018517   0.01995695   0.01992598   0.02286317   0.02269270   0.02241194  -1.08207970  -1.11583998  -1.02119595
197   0.02023345   0.01995599   0.01992598   0.02288948   0.02268965   0.02241194  -1.07132050  -1.11509028  -1.02119595
198   0.02028366   0.01995506   0.01992598   0.02292895   0.02268668   0.02241194  -1.06475531  -1.11435563  -1.02119595
199   0.02031118   0.01995416   0.01992598   0.02294068   0.02268377   0.02241194  -1.05742296  -1.11363573  -1.02119595
200   0.02030349   0.01995329   0.01992598   0.02294017   0.02268094   0.02241194  -1.06051885  -1.11293032  -1.02119595
201   0.02036265   0.01995245   0.01992598   0.02298286   0.02267817   0.02241194  -1.05139471  -1.11223913  -1.02119595
202   0.02034301   0.01995163   0.01992598   0.02296248   0.02267548   0.02241194  -1.05207180  -1.11156189  -1.02119595
203   0.02033666   0.01995083   0.01992598   0.02294383   0.02267284   0.02241194  -1.04772587  -1.11089834  -1.02119595
204   0.02039688   0.01995006   0.01992598   0.02299337   0.02267027   0.02241194  -1.04078055  -1.11024824  -1.02119595
205   0.02032293   0.01994932   0.01992598   0.02292961   0.02266776   0.02241194  -1.04820857  -1.10961131  -1.02119595
206   0.02036857   0.01994860   0.01992598   0.02298473   0.02266531   0.02241194  -1.04957798  -1.10898732  -1.02119595
207   0.02033042   0.01994790   0.01992598   0.02294926   0.02266292   0.02241194  -1.05244611  -1.10837603  -1.02119595
208   0.02040999   0.01994722   0.01992598   0.02304045   0.02266059   0.02241194  -1.05296092  -1.10777717  -1.02119595
209   0.02037885   0.01994656   0.01992598   0.02302497   0.02265831   0.02241194  -1.06038864  -1.10719053  -1.02119595
210   0.02032219   0.01994592   0.01992598   0.02296781   0.02265609   0.02241194  -1.06298187  -1.10661587  -1.02119595
211   0.02036377   0.01994531   0.01992598   0.02301057   0.02265392   0.02241194  -1.06138437  -1.10605295  -1.02119595
212   0.02032531   0.01994471   0.01992598   0.02298839   0.02265180   0.02241194  -1.06942866  -1.10550156  -1.02119595
213   0.02033718   0.01994413   0.01992598   0.02299192   0.02264974   0.02241194  -1.06568893  -1.10496146  -1.02119595
214   0.02036318   0.01994357   0.01992598   0.02301084   0.02264772   0.02241194  -1.06173481  -1.10443245  -1.02119595
215   0.02034046   0.01994302   0.01992598   0.02297973   0.02264575   0.02241194  -1.05968132  -1.10391429  -1.02119595
216   0.02033891   0.01994250   0.01992598   0.02296745   0.02264383   0.02241194  -1.05570498  -1.10340679  -1.02119595
217   0.02040788   0.01994199   0.01992598   0.02303622   0.02264195   0.02241194  -1.05226673  -1.10290974  -1.02119595
218   0.02038497   0.01994149   0.01992598   0.02301888   0.02264012   0.02241194  -1.05548376  -1.10242292  -1.02119595
219   0.02036293   0.01994101   0.01992598   0.02301007   0.02263833   0.02241194  -1.06155529  -1.10194614  -1.02119595
220   0.02025307   0.01994055   0.01992598   0.02290492   0.02263659   0.02241194  -1.06875605  -1.10147920  -1.02119595
221   0.02020689   0.01994009   0.01992598   0.02284523   0.02263489   0.02241194  -1.06592128  -1.10102191  -1.02119595
222   0.02021203   0.01993966   0.01992598   0.02284983   0.02263322   0.02241194  -1.06545755  -1.10057407  -1.02119595
223   0.02026417   0.01993923   0.01992598   0.02289436   0.02263160   0.02241194  -1.05999325  -1.10013550  -1.02119595
224   0.02020990   0.01993882   0.01992598   0.02283281   0.02263002   0.02241194  -1.05990697  -1.09970602  -1.02119595
225   0.02021186   0.01993843   0.01992598   0.02282293   0.02262847   0.02241194  -1.05530225  -1.09928543  -1.02119595
226   0.02022870   0.01993804   0.01992598   0.02284424   0.02262696   0.02241194  -1.05617668  -1.09887357  -1.02119595
227   0.02022107   0.01993767   0.01992598   0.02284527   0.02262548   0.02241194  -1.05984097  -1.09847026  -1.02119595
228   0.02023985   0.01993731   0.01992598   0.02285396   0.02262405   0.02241194  -1.05508345  -1.09807533  -1.02119595
229   0.02019965   0.01993696   0.01992598   0.02280646   0.02262264   0.02241194  -1.05428129  -1.09768860  -1.02119595
230   0.02020911   0.01993662   0.01992598   0.02283268   0.02262127   0.02241194  -1.06019653  -1.09730992  -1.02119595
231   0.02014964   0.01993629   0.01992598   0.02278954   0.02261993   0.02241194  -1.06936535  -1.09693911  -1.02119595
232   0.02016813   0.01993597   0.01992598   0.02279889   0.02261862   0.02241194  -1.06496288  -1.09657603  -1.02119595
233   0.02013275   0.01993566   0.01992598   0.02276434   0.02261735   0.02241194  -1.06703761  -1.09622051  -1.02119595
234   0.02016708   0.01993536   0.01992598   0.02281353   0.02261610   0.02241194  -1.07098873  -1.09587241  -1.02119595
235   0.02009779   0.01993507   0.01992598   0.02273902   0.02261488   0.02241194  -1.07246840  -1.09553155  -1.02119595
236   0.02013426   0.01993479   0.01992598   0.02276256   0.02261370   0.02241194  -1.06570995  -1.09519781  -1.02119595
237   0.02018231   0.01993452   0.01992598   0.02279605   0.02261254   0.02241194  -1.05777089  -1.09487104  -1.02119595
238   0.02018306   0.01993425   0.01992598   0.02280128   0.02261140   0.02241194  -1.05944440  -1.09455109  -1.02119595
239   0.02021057   0.01993400   0.01992598   0.02282869   0.02261030   0.02241194  -1.05804822  -1.09423782  -1.02119595
240   0.02018863   0.01993375   0.01992598   0.02281061   0.02260922   0.02241194  -1.06060157  -1.09393109  -1.02119595
241   0.02023127   0.01993351   0.01992598   0.02285105   0.02260816   0.02241194  -1.05766330  -1.09363077  -1.02119595
242   0.02024668   0.01993328   0.01992598   0.02287785   0.02260713   0.02241194  -1.06122829  -1.09333673  -1.02119595
243   0.02018421   0.01993305   0.01992598   0.02280973   0.02260613   0.02241194  -1.06216802  -1.09304883  -1.02119595
244   0.02018064   0.01993283   0.01992598   0.02279770   0.02260515   0.02241194  -1.05912373  -1.09276696  -1.02119595
245   0.02009972   0.01993262   0.01992598   0.02271982   0.02260419   0.02241194  -1.06429576  -1.09249098  -1.02119595
246   0.02010344   0.01993241   0.01992598   0.02272869   0.02260325   0.02241194  -1.06608262  -1.09222077  -1.02119595
247   0.02013904   0.01993221   0.01992598   0.02277203   0.02260234   0.02241194  -1.06726178  -1.09195621  -1.02119595
248   0.02012250   0.01993202   0.01992598   0.02273628   0.02260145   0.02241194  -1.06074849  -1.09169718  -1.02119595
249   0.02014815   0.01993183   0.01992598   0.02274824   0.02260057   0.02241194  -1.05425296  -1.09144358  -1.02119595
250   0.02008469   0.01993165   0.01992598   0.02267843   0.02259972   0.02241194  -1.05495638  -1.09119527  -1.02119595


==> Tracking_Performance_Parallel_old.txt <==
1  16.13468739  19.20133712  -1.51141834
2  13.80017306  15.82519633  -1.18929148
3  12.12817609  14.51787370  -1.56215040
4  10.28540774  12.63767754  -1.78891513
5   9.00709853  11.34604099  -2.00518870
6   8.15029853  10.25307069  -1.99360870
7   7.47734122   9.44467643  -2.02879768
8   6.93906722   8.72983349  -1.99409732
9   6.50025049   8.21903803  -2.03781794
10   6.11153264   7.75369201  -2.06716820
11   5.79230795   7.35426792  -2.07375608
12   5.49463160   7.00072886  -2.10409356
13   5.26513745   6.70784707  -2.10346879
14   5.06481173   6.43474270  -2.07935758
15   4.86488326   6.19020561  -2.09265304
16   4.71342669   5.98926838  -2.08074034
17   4.58599340   5.81035522  -2.05538517
18   4.45216170   5.62460002  -2.03041431
19   4.31963477   5.44674553  -2.01380115
20   4.21231410   5.30410975  -2.00183507
21   4.09660549   5.15537141  -1.99671634
22   3.98213522   5.01955329  -2.01098134
23   3.91001615   4.91067471  -1.97925232
24   3.83398631   4.80405092  -1.95914088
25   3.76640694   4.71607445  -1.95306822
26   3.68623845   4.63194348  -1.98359652
27   3.60850476   4.52899153  -1.97348452
28   3.52679419   4.44113323  -2.00227370
29   3.47111945   4.36473677  -1.98976996
30   3.40572277   4.27607350  -1.97671738
31   3.36850873   4.21986428  -1.95721612
32   3.32641157   4.16505423  -1.95289356
33   3.29830379   4.11764471  -1.92716434
34   3.24797804   4.05533389  -1.92827066
35   3.21660307   4.00206042  -1.89772339
36   3.18363831   3.95526962  -1.88504742
37   3.15865541   3.90746518  -1.84785734
38   3.12186257   3.85879803  -1.84076534
39   3.08808698   3.81220157  -1.82972663
40   3.06405620   3.77587260  -1.81441209
41   3.00173704   3.71847653  -1.85984800
42   2.97204228   3.66880393  -1.82939041
43   2.92520353   3.61474456  -1.83843047
44   2.91500138   3.59998995  -1.83325047
45   2.88551829   3.55840043  -1.82061973
46   2.85969759   3.52713926  -1.82204995
47   2.82425021   3.47789609  -1.80826865
48   2.81613513   3.45327213  -1.77154624
49   2.81772799   3.44178211  -1.73768613
50   2.79874524   3.41492180  -1.72834790
51   2.75725128   3.37236660  -1.74916864
52   2.71917742   3.32718508  -1.75278831
53   2.72890157   3.32294244  -1.71069893
54   2.70747651   3.30040086  -1.72003990
55   2.68729618   3.27180716  -1.70944327
56   2.67694508   3.25455678  -1.69704783
57   2.65186813   3.22417768  -1.69734085
58   2.63386514   3.19988210  -1.69080885
59   2.60715304   3.16616299  -1.68733487
60   2.60241720   3.15756832  -1.67951671
61   2.59140912   3.13183501  -1.64525784
62   2.58651992   3.12599086  -1.64543754
63   2.57327690   3.11165956  -1.65011111
64   2.58026559   3.10669245  -1.61267701
65   2.57655210   3.09934578  -1.60462203
66   2.54193958   3.06457044  -1.62408769
67   2.53261158   3.05082986  -1.61698801
68   2.50666246   3.01820336  -1.61305281
69   2.47858089   2.99080761  -1.63170758
70   2.47842175   2.98676150  -1.62050665
71   2.51171094   3.00384465  -1.55415622
72   2.50517531   2.98685235  -1.52751262
73   2.49402540   2.97385932  -1.52839096
74   2.46776558   2.95358838  -1.56092136
75   2.47018941   2.94496390  -1.52699438
76   2.44501074   2.91825254  -1.53684203
77   2.41209187   2.89153737  -1.57469927
78   2.36300320   2.84222255  -1.60387543
79   2.40948971   2.88029850  -1.55024844
80   2.43910225   2.89897944  -1.50030256
81   2.42573806   2.88069423  -1.49306520
82   2.37399274   2.82624868  -1.51461974
83   2.39013496   2.83969427  -1.49698323
84   2.38949749   2.83340223  -1.48003305
85   2.38598884   2.82199971  -1.45777111
86   2.44175498   2.86561650  -1.39031973
87   2.43674381   2.85838588  -1.38621975
88   2.41934025   2.84550642  -1.40925237
89   2.39164344   2.81179033  -1.40572999
90   2.36712880   2.78461364  -1.41086115
91   2.36220946   2.77360820  -1.39453416
92   2.34941375   2.75817628  -1.39325027
93   2.34014652   2.75012611  -1.40219116
94   2.31117901   2.71998873  -1.41467041
95   2.24664317   2.65805711  -1.46060416
96   2.25617947   2.66211255  -1.43705538
97   2.29494693   2.69231544  -1.38706589
98   2.27305043   2.67105702  -1.40148175
99   2.25842767   2.65084711  -1.39156989
100   2.28729177   2.67641805  -1.36464765
101   2.28347493   2.67454220  -1.37306414
102   2.28926148   2.67826610  -1.36316645
103   2.24849590   2.63520781  -1.37845536
104   2.24363751   2.63385673  -1.39278910
105   2.28734383   2.67162420  -1.34887833
106   2.29976854   2.68311590  -1.33910609
107   2.31244802   2.68948499  -1.31194289
108   2.31465599   2.68286816  -1.28225755
109   2.29277061   2.65812348  -1.28429091
110   2.33102672   2.69015345  -1.24459602
111   2.27758703   2.63569708  -1.26841027
112   2.29904899   2.65169856  -1.23951855
113   2.26470136   2.62235722  -1.27361822
114   2.29169261   2.64900662  -1.25853356
115   2.34004517   2.69011358  -1.21092755
116   2.40160854   2.73996872  -1.14486771
117   2.41884201   2.75488860  -1.12993078
118   2.41009211   2.74894508  -1.14264843
119   2.39780485   2.73378105  -1.13899787
120   2.44082438   2.77361090  -1.11018007
121   2.46242316   2.78946965  -1.08317905
122   2.44433171   2.76811014  -1.08046448
123   2.42584506   2.74596402  -1.07663568
124   2.39920180   2.71495769  -1.07392575
125   2.33868770   2.66352611  -1.12969453
126   2.28476776   2.60602708  -1.14273727
127   2.27109317   2.59011677  -1.14168785
128   2.28544197   2.60322902  -1.13084356
129   2.30974667   2.62914757  -1.12501224
130   2.29010246   2.60995281  -1.13555484
131   2.30776428   2.61979590  -1.10152020
132   2.31064629   2.62429059  -1.10556905
133   2.28901640   2.59782365  -1.09921523
134   2.25255557   2.56093721  -1.11446835
135   2.27399127   2.57384677  -1.07587793
136   2.23518865   2.53715902  -1.10067010
137   2.26346396   2.56470964  -1.08529242
138   2.23451928   2.54656047  -1.13539776
139   2.20396847   2.52276450  -1.17342668
140   2.15718848   2.47280683  -1.18604200
141   2.16470962   2.48273048  -1.19059856
142   2.19264853   2.50101279  -1.14293780
143   2.18803613   2.50100283  -1.16119387
144   2.25497510   2.56497576  -1.11883030
145   2.19762032   2.50874513  -1.15007761
146   2.20186603   2.51262341  -1.14673021
147   2.21586500   2.52946786  -1.14971737
148   2.20223501   2.51765233  -1.16264187
149   2.22177946   2.53177875  -1.13449606
150   2.23590632   2.54523816  -1.12549644
151   2.26177463   2.56395719  -1.08922884
152   2.29728268   2.59871657  -1.07088953
153   2.29639478   2.59486994  -1.06138087
154   2.27307621   2.56095150  -1.03574713
155   2.28090101   2.56802304  -1.02984956
156   2.28641518   2.56964043  -1.01434525
157   2.32415786   2.60670299  -0.99651853
158   2.33380374   2.61726405  -0.99566419
159   2.30102814   2.58112947  -0.99775718
160   2.28697944   2.56917615  -1.01063243
161   2.28292067   2.56348543  -1.00680065
162   2.28342744   2.55706112  -0.98307785
163   2.28065950   2.55470971  -0.98562218
164   2.24580340   2.52257643  -1.00945197
165   2.23551375   2.51325603  -1.01718777
166   2.22964697   2.51199388  -1.03564944
167   2.27922119   2.56043664  -1.01055120
168   2.28388557   2.56736780  -1.01627499
169   2.26705666   2.54729210  -1.01232748
170   2.23902202   2.51442297  -1.00759939
171   2.24259233   2.51711197  -1.00304404
172   2.28389566   2.56020905  -0.99198340
173   2.29466722   2.56673912  -0.97324035
174   2.28687413   2.56183616  -0.98618177
175   2.24979636   2.52375259  -0.99807137
176   2.24123007   2.51553403  -1.00287511
177   2.23704895   2.51234481  -1.00807513
178   2.27094571   2.55458507  -1.02227233
179   2.25090600   2.52911944  -1.01223961
180   2.20270030   2.47502165  -1.01247182
181   2.18698497   2.46646156  -1.04457106
182   2.16956645   2.44850148  -1.05054831
183   2.12901904   2.41215977  -1.08453049
184   2.15203218   2.43021532  -1.05591986
185   2.13188216   2.41108320  -1.06898001
186   2.09396774   2.37302932  -1.08666238
187   2.07253992   2.35187141  -1.09821338
188   2.05357563   2.32933316  -1.09441813
189   2.06421149   2.33490227  -1.07029030
190   2.06462476   2.33296439  -1.06133959
191   2.12535905   2.38507679  -1.00140115
192   2.08853703   2.35433882  -1.04053571
193   2.12953579   2.39694514  -1.02746304
194   2.13560401   2.39824744  -1.00746521
195   2.16826780   2.43187929  -0.99658187
196   2.25477260   2.52099745  -0.96939316
197   2.26369801   2.53006701  -0.96627070
198   2.24880168   2.51596883  -0.97508197
199   2.27183836   2.53573950  -0.95454415
200   2.25812738   2.51797375  -0.94605524
201   2.18661994   2.44475188  -0.96922971
202   2.22405499   2.48334611  -0.95783463
203   2.20231308   2.45604437  -0.94714302
204   2.20840260   2.46436344  -0.95253015
205   2.21301797   2.46726876  -0.94463039
206   2.23029082   2.48749670  -0.94802031
207   2.19827210   2.45647298  -0.96461090
208   2.16373334   2.42410478  -0.98695300
209   2.21005780   2.47871966  -0.99647559
210   2.16907307   2.44449378  -1.03829506
211   2.15963611   2.44467347  -1.07680561
212   2.16195128   2.44366144  -1.06390267
213   2.12684202   2.40814728  -1.07895625
214   2.12637870   2.41090736  -1.09079820
215   2.12206630   2.40548688  -1.08888089
216   2.10683383   2.39816833  -1.12498763
217   2.09732191   2.39488607  -1.15239530
218   2.10404876   2.40320616  -1.15470460
219   2.08920049   2.38544861  -1.15179893
220   2.05285131   2.34718233  -1.16378666
221   2.06965503   2.35793887  -1.13269159
222   2.05799400   2.33531604  -1.09803116
223   2.04453263   2.32339137  -1.11056654
224   2.01210054   2.29168513  -1.13010541
225   1.98461207   2.26919439  -1.16392147
226   2.03578455   2.31828205  -1.12868918
227   2.04865680   2.33202231  -1.12526986
228   2.11651791   2.39709369  -1.08126122
229   2.10791720   2.39206508  -1.09838885
230   2.11052607   2.39296147  -1.09089968
231   2.16157797   2.43651200  -1.03995299
232   2.18096272   2.45614861  -1.03212794
233   2.19271863   2.47393728  -1.04811560
234   2.16682237   2.45176373  -1.07310610
235   2.16260067   2.44955098  -1.08220296
236   2.15218372   2.43969918  -1.08913878
237   2.13325427   2.42274470  -1.10530057
238   2.13026812   2.41901812  -1.10409708
239   2.15535247   2.44178135  -1.08376941
240   2.17367197   2.46310720  -1.08578619
241   2.15258001   2.44359003  -1.10138086
242   2.18951390   2.46975156  -1.04611124
243   2.15555746   2.44506020  -1.09459903
244   2.15421485   2.44420524  -1.09697311
245   2.13688279   2.42642839  -1.10373553
246   2.14172605   2.42584204  -1.08197197
247   2.12218391   2.40687584  -1.09341342
248   2.13737032   2.42098906  -1.08226106
249   2.17198173   2.45632499  -1.06859316
250   2.20269661   2.48867569  -1.06027245

